OrbNet: Deep Learning for Quantum Chemistry Using Symmetry-Adapted Atomic-Orbital Features

We introduce a machine learning method in which energy solutions from the Schrodinger equation are predicted using symmetry adapted atomic orbitals features and a graph neural-network architecture. \textsc{OrbNet} is shown to outperform existing methods in terms of learning efficiency and transferability for the prediction of density functional theory results while employing low-cost features that are obtained from semi-empirical electronic structure calculations. For applications to datasets of drug-like molecules, including QM7b-T, QM9, GDB-13-T, DrugBank, and the conformer benchmark dataset of Folmsbee and Hutchison, \textsc{OrbNet} predicts energies within chemical accuracy of DFT at a computational cost that is thousand-fold or more reduced.

==> datasets/DrugBank-T_test.txt <==
14HA_0008
15HA_0009
16HA_0007
18HA_0001
18HA_0006
21HA_0009
24HA_0009
26HA_0001 (conformers: 00000, 00001, 00004)
26HA_0010
29HA_0008

==> datasets/DrugBank-T_train.txt <==
14HA_0001
14HA_0002
14HA_0003
14HA_0004
14HA_0005
14HA_0006
14HA_0007
14HA_0009
14HA_0010
15HA_0001
15HA_0002
15HA_0003
15HA_0004
15HA_0005
15HA_0006
15HA_0007
15HA_0008
15HA_0010
16HA_0001
16HA_0002
16HA_0003
16HA_0004
16HA_0005
16HA_0006
16HA_0008
16HA_0009
16HA_0010
17HA_0001
17HA_0002
17HA_0003
17HA_0004
17HA_0005
17HA_0006
17HA_0007
17HA_0008
17HA_0009
17HA_0010
18HA_0002
18HA_0003
18HA_0004
18HA_0005
18HA_0007
18HA_0008
18HA_0009
18HA_0010
19HA_0001
19HA_0002
19HA_0003
19HA_0004
19HA_0005
19HA_0006
19HA_0007
19HA_0008
19HA_0009
19HA_0010
20HA_0001
20HA_0002
20HA_0003
20HA_0004
20HA_0005
20HA_0006
20HA_0007
20HA_0008
20HA_0009
20HA_0010
21HA_0001
21HA_0002
21HA_0003
21HA_0004
21HA_0005
21HA_0006
21HA_0007
21HA_0008
21HA_0010
22HA_0001
22HA_0002
22HA_0003
22HA_0004
22HA_0005
22HA_0006
22HA_0007
22HA_0008
22HA_0009
22HA_0010
23HA_0001
23HA_0002
23HA_0003
23HA_0004
23HA_0005
23HA_0006
23HA_0007
23HA_0008
23HA_0009
23HA_0010
24HA_0001
24HA_0002
24HA_0003
24HA_0004
24HA_0005
24HA_0006
24HA_0007
24HA_0008
24HA_0010
25HA_0001
25HA_0002
25HA_0003
25HA_0004
25HA_0005
25HA_0006
25HA_0007
25HA_0008
25HA_0009
25HA_0010
26HA_0002
26HA_0003
26HA_0004
26HA_0005
26HA_0006
26HA_0007
26HA_0008
26HA_0009
27HA_0001
27HA_0002
27HA_0003
27HA_0004
27HA_0005
27HA_0006
27HA_0007
27HA_0008
27HA_0009
27HA_0010
28HA_0001
28HA_0002
28HA_0003
28HA_0004
28HA_0005
28HA_0006
28HA_0007
28HA_0008
28HA_0009
29HA_0001
29HA_0002
29HA_0003
29HA_0004
29HA_0005
29HA_0006
29HA_0007
29HA_0009
29HA_0010
30HA_0001
30HA_0002
30HA_0003
30HA_0004
30HA_0006
30HA_0007
30HA_0008
30HA_0009
30HA_0010

==> datasets/GDB13-T_test.txt <==
0063
0083
0095
0098
0107
0109
0124
0129
0131
0162
0182
0194
0196
0209
0219
0227
0254
0266
0274
0278
0297
0323
0342
0348
0383
0386
0388
0404
0422
0426
0646
0650
0664
0679
0742
0763
0792
0802
0806
0850
0873
0875
0880
0897
0913
0921
0962
0991
0993

==> datasets/GDB13-T_train.txt <==
0001
0002
0003
0004
0005
0006
0007
0008
0009
0010
0011
0012
0013
0014
0015
0016
0017
0018
0019
0020
0021
0022
0023
0024
0025
0026
0027
0028
0029
0030
0031
0032
0033
0034
0035
0036
0037
0038
0039
0040
0041
0042
0043
0044
0045
0046
0047
0048
0049
0050
0051
0052
0053
0054
0055
0056
0057
0058
0059
0060
0061
0062
0064
0065
0066
0067
0068
0069
0070
0071
0072
0073
0074
0075
0076
0077
0078
0079
0080
0081
0082
0084
0085
0086
0087
0088
0089
0090
0091
0092
0093
0094
0096
0097
0099
0100
0101
0102
0103
0104
0105
0106
0108
0110
0111
0112
0113
0114
0115
0116
0117
0118
0119
0120
0121
0122
0123
0125
0126
0127
0128
0130
0132
0133
0134
0135
0136
0137
0138
0139
0140
0141
0142
0143
0144
0145
0146
0147
0148
0149
0150
0151
0152
0153
0154
0155
0156
0157
0158
0160
0161
0163
0164
0165
0166
0167
0168
0169
0170
0171
0172
0173
0174
0175
0176
0177
0178
0179
0180
0181
0183
0184
0185
0186
0187
0188
0189
0190
0191
0192
0193
0195
0197
0198
0199
0200
0201
0202
0203
0204
0205
0206
0207
0208
0210
0211
0212
0213
0214
0215
0216
0217
0218
0220
0221
0222
0223
0224
0225
0226
0228
0229
0230
0231
0232
0233
0234
0235
0236
0237
0238
0239
0240
0241
0242
0243
0244
0245
0246
0247
0248
0249
0250
0251
0252
0253
0255
0256
0257
0258
0259
0260
0261
0262
0263
0264
0265
0267
0268
0269
0270
0271
0272
0273
0275
0276
0277
0279
0280
0281
0282
0283
0284
0285
0286
0287
0288
0289
0290
0291
0292
0293
0294
0295
0296
0298
0299
0300
0301
0302
0303
0304
0305
0306
0307
0308
0309
0310
0311
0312
0313
0314
0315
0316
0317
0318
0319
0320
0321
0322
0324
0325
0326
0327
0328
0329
0330
0331
0332
0333
0334
0335
0336
0337
0338
0339
0340
0341
0343
0344
0345
0346
0347
0349
0350
0351
0352
0353
0354
0355
0356
0357
0358
0359
0360
0361
0362
0363
0364
0365
0366
0367
0368
0369
0370
0371
0372
0373
0374
0375
0376
0377
0378
0379
0380
0381
0382
0384
0385
0387
0389
0390
0391
0392
0393
0394
0395
0396
0397
0398
0399
0400
0401
0402
0403
0405
0406
0407
0408
0409
0410
0411
0412
0413
0414
0415
0416
0417
0418
0419
0420
0421
0423
0424
0425
0427
0428
0429
0430
0431
0432
0433
0434
0435
0436
0437
0438
0439
0440
0441
0442
0443
0444 (conformers: 00000, 00001, 00002, 00003, 00005)
0445
0446
0447
0448
0449
0450
0451
0452
0453
0454
0455
0456
0457
0458
0459
0460
0461
0462
0463
0464
0465
0466
0467
0468
0469
0470
0471
0472
0473
0474
0475
0476
0477
0478
0479
0480
0481
0482
0483
0484
0485
0486
0487
0488
0489
0490
0491
0492
0493
0494
0495
0496
0497
0498
0499
0500
0501
0502
0503
0504
0505
0506
0507
0508
0509
0510
0511
0512
0513
0514
0515
0516
0517
0518
0519
0520
0521
0522
0523
0524
0525
0526
0527
0528
0529
0530
0531
0532
0533
0534
0535
0536
0537
0538
0539
0540
0541
0542
0543
0544
0545
0546
0547
0548
0549
0550
0551
0552
0553
0554
0555
0556
0557
0558
0559
0560
0561
0562
0563
0564
0565
0566
0567
0568
0569
0570
0571
0572
0573
0574
0575
0576
0577
0578
0579
0580
0581
0582
0583
0584
0585
0586
0587
0588
0589
0590
0591
0592
0593
0594
0595
0596
0597
0598
0599
0600 (conformers: 00000, 00001, 00002)
0601
0602
0603
0604
0605
0606 (conformers: 00001, 00002, 00003, 00004, 00005)
0607
0608
0609
0610
0611
0612
0613
0614
0615
0616
0617
0618
0619
0620
0621
0622
0623
0624
0625
0626
0627
0628
0629
0630
0631
0632
0633
0634
0635
0636
0637
0638
0639
0640
0641
0642
0643
0644
0645
0647
0648
0649
0651
0652
0653
0654
0655
0656
0657
0658
0659
0660
0661
0662
0663
0665
0666
0667
0668
0669
0670
0671
0672
0673
0674
0675
0676
0677
0678
0680
0681
0682
0683
0684
0685
0686
0687
0688
0689
0690
0691
0692
0693
0694
0695
0696
0697
0698
0699
0700
0701
0702
0703
0704
0705
0706
0707
0708
0709
0710
0711
0712
0713
0714
0715
0716
0717
0718
0719
0720
0721
0722
0723
0724
0725
0726
0727
0728
0729
0730
0731
0732
0733
0734
0735
0736
0737
0738
0739
0740
0741
0743
0744
0745
0746
0747
0748
0749
0750
0751
0752
0753
0754
0755
0756
0757
0758
0759
0760
0761
0762
0764
0765
0766
0767
0768
0769
0770
0771
0772
0773
0774
0775
0776
0777
0778
0779
0780
0781
0782
0783
0784
0785
0786
0787
0788
0789
0790
0791
0793
0794
0795
0796
0797
0798
0799
0800
0801
0803
0804
0805
0807
0808
0809
0810
0811
0812
0813
0814
0815
0816
0817
0818
0819
0820
0821
0822
0823
0824
0825
0826
0827
0828
0829
0830
0831
0832
0833
0834
0835
0836
0837
0838
0839
0841
0842
0843
0844
0845
0846
0847
0848
0849
0851
0852
0853
0854
0855
0856
0857
0858
0859
0860
0861
0862
0863
0864
0865
0866
0867
0868
0869
0870
0871
0872
0874
0876
0877
0878
0879
0881
0882
0883
0884
0885
0886
0887
0888
0889
0890
0891
0892
0893
0894
0895
0896
0898
0899
0900
0901
0902
0903
0904
0905
0906
0907
0908
0909
0910
0911
0912
0914
0915
0916
0917
0918
0919
0920
0922
0923
0924
0925
0926
0927
0928
0929
0930
0931
0932
0933
0934
0935
0936
0937
0938
0939
0940
0941
0942
0943
0944
0945
0946
0947
0948
0949
0950
0951
0952
0953
0954
0955
0956
0957
0958
0959
0960
0961
0963
0964
0965
0966
0967
0968
0969
0970
0971
0972
0973
0974
0975
0976
0977
0978
0979 (conformers: 00000, 00001, 00005)
0980
0981
0982
0983
0984
0985
0986
0987
0988
0989
0990
0992
0994
0995
0996
0997
0998
0999
1000

==> datasets/Hutchison_test.txt <==
astex_1g9v
astex_1gkc
astex_1hp0
astex_1hq2
astex_1hvy
astex_1jje
astex_1jla
astex_1k3u
astex_1ke5
astex_1kzk
astex_1l2s
astex_1lrh
astex_1m2z
astex_1meh
astex_1n2j
astex_1n2v
astex_1n46
astex_1nav
astex_1of1
astex_1opk
astex_1p62
astex_1q4g
astex_1r55
astex_1r58
astex_1r9o
astex_1sg0
astex_1sq5
astex_1t40
astex_1t9b
astex_1tow
astex_1tz8
astex_1u1c
astex_1uml
astex_1unl
astex_1v0p
astex_1v4s
astex_1w2g
astex_1xm6
astex_1xoq
astex_1xoz
astex_1yqy
astex_1z95
astex_2br1
astex_2bsm
omegacsd_ABHYTZ
omegacsd_ABSBPP
omegacsd_ABZNPS
omegacsd_ACENHT
omegacsd_ACPIXZ
omegacsd_ACTHBZ
omegacsd_ADPRTR
omegacsd_AMOCMS10
omegacsd_AMPDAM
omegacsd_ANOPPS
omegacsd_ANTZOA
omegacsd_ANTZOB
omegacsd_AOPCHY
omegacsd_APRTAM
omegacsd_AZLNPR
omegacsd_BAFREF
omegacsd_BAFYOW
omegacsd_BAJZOB10
omegacsd_BATXID
omegacsd_BEDLUR
omegacsd_BELWOE
omegacsd_BENPRL
omegacsd_BESCEH
omegacsd_BETFAH
omegacsd_BEWLIY10
omegacsd_BEWLOE10
omegacsd_BEXVOP
omegacsd_BHMPET
omegacsd_BIBHID
omegacsd_BTHYDX
omegacsd_BUDCUY
omegacsd_BUFXOP
omegacsd_BUHNIB
omegacsd_BUNFUL
omegacsd_BUTDID
omegacsd_BUVYIA
omegacsd_BUYZIE
omegacsd_BZAPCX10
omegacsd_BZAPUC20
omegacsd_CABCUD
omegacsd_CARNID
omegacsd_CAVNUI
omegacsd_CBMHZP
omegacsd_CBSTHP
omegacsd_CBZHYX
omegacsd_CEJTIU
omegacsd_CEKNOV
omegacsd_CELDEC
omegacsd_CELXOG
omegacsd_CETZOQ
omegacsd_CEVTUS
omegacsd_CEWFUF
omegacsd_CFBPBI
omegacsd_CIBPEI
omegacsd_CIBPOS
omegacsd_CIDSIR
omegacsd_CIHFAA
omegacsd_CIHJAE
omegacsd_CIJFEG
omegacsd_CIJVAS
omegacsd_CIPXEE
omegacsd_CLPHAC
omegacsd_CLPNXA
omegacsd_CLPSAM
omegacsd_CLPTBU
omegacsd_CMANPQ
omegacsd_CMAPTX
omegacsd_CMSMOC
omegacsd_CMXPMB
omegacsd_CMXPYO
omegacsd_CNINDO
omegacsd_COCHOL
omegacsd_CODYUP10
omegacsd_COFHIO10
omegacsd_COKBOT
omegacsd_COKSUQ
omegacsd_COKTAX
omegacsd_COTXUE
omegacsd_COVXIU
omegacsd_COYHUT10
omegacsd_COYPIP
omegacsd_COYTOZ
omegacsd_COYVIV
omegacsd_COZFOM
omegacsd_CPIPLA
omegacsd_CPPHAM
omegacsd_CPQZOL
omegacsd_CPYPTZ
omegacsd_CUHNEY10
omegacsd_CUJSAB
omegacsd_CUNTIO
omegacsd_CUSLUX
omegacsd_CUWRIV
omegacsd_DABGUI
omegacsd_DADDUH
omegacsd_DAFTOT
omegacsd_DAFVUB
omegacsd_DAHNIJ
omegacsd_DAKGEB
omegacsd_DANNEL
omegacsd_DAWRAU
omegacsd_DEBBOB
omegacsd_DEBFAR
omegacsd_DECZIU
omegacsd_DENBUT
omegacsd_DENDAC
omegacsd_DERZAB
omegacsd_DIAVER
omegacsd_DIGSIV
omegacsd_DISHOC
omegacsd_DIWPUU
omegacsd_DIWWUB
omegacsd_DOHREX
omegacsd_DOLJIX
omegacsd_DOTFEX
omegacsd_DOXANN
omegacsd_DUDNUL
omegacsd_DUDPAT
omegacsd_DUHSUU
omegacsd_DUMTAG
omegacsd_DUPKII
omegacsd_DUXYOK
omegacsd_DUZDAD
omegacsd_EBTNIC
omegacsd_ECBHMP
omegacsd_EHMPYX10
omegacsd_EITDZL
omegacsd_EMZPPO
omegacsd_EPCMPO
omegacsd_EXOADN
omegacsd_FABSOQ10
omegacsd_FABWUA10
omegacsd_FACCER10
omegacsd_FAHTUD
omegacsd_FAHXIV
omegacsd_FANPUF
omegacsd_FAVYEG
omegacsd_FAWREA
omegacsd_FAXPUP
omegacsd_FBPAZD
omegacsd_FECPUY
omegacsd_FEFPOV
omegacsd_FEWBAK
omegacsd_FEYJEY
omegacsd_FHFPBY
omegacsd_FIBREN
omegacsd_FIJJUD
omegacsd_FIVPUV
omegacsd_FIWLUS
omegacsd_FIXNUV
omegacsd_FLPNTX10
omegacsd_FOBZIF
omegacsd_FOGWAZ
omegacsd_FOJZUZ
omegacsd_FOLMEY
omegacsd_FOMDUG
omegacsd_FOWPOW
omegacsd_FOYLIO
omegacsd_FPAMCA
omegacsd_FUCFIS
omegacsd_FUDVUV
omegacsd_FUHHAR
omegacsd_FUHLID
omegacsd_FUJRUX
omegacsd_FUMBOE
omegacsd_FUNXUH
omegacsd_FUNYAO
omegacsd_FURACM
omegacsd_FURKEI
omegacsd_FURSEM01
omegacsd_GAKWIY
omegacsd_GALSEM
omegacsd_GANFIK
omegacsd_GASPUL
omegacsd_GASXED
omegacsd_GATPOG
omegacsd_GAVMIZ
omegacsd_GEBJOM
omegacsd_GEHKIN
omegacsd_GEJLAI
omegacsd_GIFZAW
omegacsd_GIHKAJ
omegacsd_GIHTUM
omegacsd_GIHWUP
omegacsd_GIKJOZ
omegacsd_GINKUJ
omegacsd_HADLAZ
omegacsd_HALDOL
omegacsd_HALJOT
omegacsd_HALOPE
omegacsd_HALSES
omegacsd_HASCOT
omegacsd_HATKES
omegacsd_HAVJET
omegacsd_HAVLUL
omegacsd_HAVRUR
omegacsd_HBFRAN
omegacsd_HEHVOF
omegacsd_HEJTAR
omegacsd_HEKROE
omegacsd_HEKZAY
omegacsd_HEMLOA
omegacsd_HEMWUR
omegacsd_HEMXIG
omegacsd_HEPGAK
omegacsd_HEVRIJ
omegacsd_HEVXEL
omegacsd_HEXFEV
omegacsd_HEXYIS
omegacsd_JOTDAX
omegacsd_JOXFIL
omegacsd_JUBGES
omegacsd_JUDLUP
omegacsd_JUDWEK
omegacsd_JUHHEZ
omegacsd_JUKZUK
omegacsd_JUVPAR
omegacsd_KABJOM
omegacsd_KACKII
omegacsd_KAVLIC
omegacsd_KAVNOK
omegacsd_KAXXAI
omegacsd_KEBVES
omegacsd_KECDUR
omegacsd_KEJBEG
omegacsd_KICRIX
omegacsd_KIFZAA
omegacsd_KIHWAZ
omegacsd_KIHWED
omegacsd_KINJIA
omegacsd_KIXLOS
omegacsd_KOFKUL
omegacsd_KOFLIA
omegacsd_KOFLOG
omegacsd_KOFMIB
omegacsd_KOJMEB
omegacsd_KOKBIV
omegacsd_KOTGIJ
omegacsd_KUBHEU
omegacsd_KUFPIK
omegacsd_KUHNUW
omegacsd_LABLOP
omegacsd_LACCEX
omegacsd_LACPAG
omegacsd_LADTOZ
omegacsd_LANXED
omegacsd_LAWJEY
omegacsd_LAXWEM
omegacsd_LEDWAS
omegacsd_LEKMET
omegacsd_LELROJ
omegacsd_LERKAU
omegacsd_LETBAN
omegacsd_LETBUH
omegacsd_LEVTOV
omegacsd_LEZGOM
omegacsd_LIKBUC
omegacsd_LIKGIV
omegacsd_LIKMEX
omegacsd_LINLAV
omegacsd_MAMNAQ
omegacsd_MATSTA10
omegacsd_MBZTZT10
omegacsd_MICONZ
omegacsd_MINTSA
omegacsd_MLDPHE10
omegacsd_MRMPYR
omegacsd_MTBPNP
omegacsd_MVERIQ
omegacsd_NADYIA
omegacsd_NADZIB
omegacsd_NBPENC
omegacsd_NFCSEY
omegacsd_PACVUK
omegacsd_PAPPHI
omegacsd_PBBSHD
omegacsd_PBYXCH
omegacsd_PCPTZA
omegacsd_PEBHAF
omegacsd_PEXJEH
omegacsd_PIBSXM
omegacsd_PIDSIE
omegacsd_PIDWOO
omegacsd_PIKDIW
omegacsd_PILCOC
omegacsd_PINSAG
omegacsd_PKOJSI
omegacsd_PMAANO01
omegacsd_PMANAQ
omegacsd_PMBSAN10
omegacsd_PMCPRC10
omegacsd_PMEPEN
omegacsd_PMPAIN
omegacsd_PMPBTZ
omegacsd_PMTSZD
omegacsd_PNBPIP
omegacsd_PNPAUR
omegacsd_PTHPAL
omegacsd_PXEZSD
omegacsd_PXMPEN
omegacsd_PYMSBZ
omegacsd_QQQHDG10
omegacsd_SADXIE
omegacsd_SAGMUI
omegacsd_SAVXOC
omegacsd_SAVYET
omegacsd_SAVZEU
omegacsd_SEFLIY
omegacsd_SEMDET
omegacsd_SEMXEN
omegacsd_SEYMIS
omegacsd_SEYPUH
omegacsd_SFDMOX
omegacsd_SIFJIA
omegacsd_SIHDES
omegacsd_SIHDIW
omegacsd_SILTUC
omegacsd_SINKUV
omegacsd_SISYIC
omegacsd_SLFNMB04
omegacsd_SLFNMF02
omegacsd_SOPNAM
omegacsd_SOPSIZ
omegacsd_SORCOR
omegacsd_SOWCOW
omegacsd_SPIRIL
omegacsd_SURREC
omegacsd_TAJSEC
omegacsd_TANNOL
omegacsd_TAPBZO
omegacsd_TAPSOS
omegacsd_TAZPUF
omegacsd_TECSUP
omegacsd_TEDBUZ
omegacsd_TPHPRO
omegacsd_VADTAV
omegacsd_VAMBOA
omegacsd_VAMCUH
omegacsd_VAYXOI
omegacsd_VEMCIZ
omegacsd_VENRUB
omegacsd_VEXROF
omegacsd_VEYRAS
omegacsd_VIBNID
omegacsd_VIBWIM
omegacsd_VIPHOR
omegacsd_VOPDIN
omegacsd_VORBAF
omegacsd_VORDAH
omegacsd_VORJER
omegacsd_VOWXEK
omegacsd_VOXHAR
omegacsd_VOXMOK
omegacsd_VOXNOL
omegacsd_VUGDEG
omegacsd_VUSKID
omegacsd_WAMZAL
omegacsd_WASTEP
omegacsd_WAVTIW
omegacsd_WELGAV
omegacsd_WESZOJ
omegacsd_WEVTIA
omegacsd_WEXBEG
omegacsd_WIFREI
omegacsd_WIKJOP
omegacsd_YABKOB
omegacsd_YAGWOS
omegacsd_YAHBOY
omegacsd_YAZBAC
omegacsd_YAZHUC
omegacsd_YEMNEJ
omegacsd_YENLEI
omegacsd_YESPIV
omegacsd_YEYVED
omegacsd_YICPIJ
omegacsd_YILDOM
omegacsd_YINDII
omegacsd_YITLES
omegacsd_YOPWOP
omegacsd_YOSMOI
omegacsd_YOWVOV
omegacsd_YOWYAK
omegacsd_YOXDEU
omegacsd_YUKKUK
omegacsd_YUKNAT
omegacsd_YULXIM
omegacsd_YULZOU
omegacsd_YUYJEH
omegapdb_1b6l
omegapdb_1bhx
omegapdb_1bto
omegapdb_1c1u
omegapdb_1d3g
omegapdb_1d3h
omegapdb_1d4l
omegapdb_1e2m
omegapdb_1exa
omegapdb_1f06
omegapdb_1f8b
omegapdb_1fm9
omegapdb_1gja
omegapdb_1gs5
omegapdb_1gse
omegapdb_1gz8
omegapdb_1h1p
omegapdb_1h1s
omegapdb_1h2k
omegapdb_1iy7
omegapdb_1j3f
omegapdb_1jsl
omegapdb_1k2t
omegapdb_1k2u
omegapdb_1kz8
omegapdb_1l7g
omegapdb_1m2x
omegapdb_1m5b
omegapdb_1m5f
omegapdb_1n3z
omegapdb_1nms
omegapdb_1nqu
omegapdb_1nqv
omegapdb_1ofd
omegapdb_1oiu
omegapdb_1oks
omegapdb_1p1o
omegapdb_1q72
omegapdb_1qnf
omegapdb_1qxw
omegapdb_1qy5
omegapdb_1r34
omegapdb_1r6w
omegapdb_1ros
omegapdb_1s63
omegapdb_1s8j
omegapdb_1sa4
omegapdb_1syh
omegapdb_1toj
omegapdb_1uf5
omegapdb_1uf7
omegapdb_1uf8
omegapdb_1ur8
omegapdb_1urw
omegapdb_1utt
omegapdb_1uu9
omegapdb_1uwc
omegapdb_1uy8
omegapdb_1v2k
omegapdb_1v2n
omegapdb_1v97
omegapdb_1w1q
omegapdb_1w9u
omegapdb_1wvj
omegapdb_1xap
omegapdb_1xge
omegapdb_1xn0
omegapdb_1xom
omegapdb_1xon
omegapdb_1xqc
omegapdb_1y6q
omegapdb_1yc1
omegapdb_1yc4
omegapdb_1yc5
omegapdb_1yvx
omegapdb_1zz2
omegapdb_2aw1
omegapdb_2ayr
omegapdb_2b7d
omegapdb_2bgd
omegapdb_2brc
omegapdb_2btr
omegapdb_2bts
omegapdb_2byh
omegapdb_2byi
omegapdb_2c4w
omegapdb_2cbs
omegapdb_2cji
omegapdb_2evc
omegapdb_2ewb
omegapdb_2f34
omegapdb_2f4j
omegapdb_2f6v
omegapdb_2f70
omegapdb_2f71
omegapdb_2f7p
omegapdb_2flb
omegapdb_2fqt
omegapdb_2fyv
omegapdb_2g8n
omegapdb_2gss
omegapdb_2h42
omegapdb_2hd6
omegapdb_2i0a
omegapdb_2iko
omegapdb_2iuz
omegapdb_2izl
omegapdb_2j34
omegapdb_2j4i
omegapdb_3cbs
omegapdb_6prc


==> datasets/QM7b-T_split1_test.txt <==
0004
0011
0016
0031
0044
0085
0098
0102
0137
0151
0162
0165
0175
0179
0212
0213
0214
0247
0280
0315
0333
0366
0397
0405
0430
0433
0441
0448
0460
0472
0491
0509
0518
0551
0554
0561
0566
0569
0575
0601
0616
0620
0626
0636
0654
0658
0665
0674
0688
0701
0712
0722
0724
0754
0762
0811
0815
0856
0864
0888
0899
0912
0944
0958
0970
0975
0987
1027
1035
1056
1100
1109
1123
1157
1167
1183
1204
1208
1228
1249
1258
1268
1283
1284
1300
1317
1319
1320
1341
1350
1357
1389
1399
1405
1433
1443
1460
1479
1503
1531
1532
1573
1576
1586
1588
1602
1605
1622
1659
1694
1698
1711
1716
1720
1721
1723
1725
1732
1754
1756
1775
1783
1806
1812
1813
1823
1857
1869
1873
1877
1882
1887
1889
1900
1902
1916
1918
1921
1946
1978
1990
2024
2032
2037
2061
2067
2094
2129
2131
2151
2155
2156
2169
2176
2226
2260
2293
2299
2352
2355
2360
2382
2385
2386
2389
2394
2423
2428
2432
2433
2448
2466
2478
2482
2483
2485
2491
2496
2497
2504
2509
2511
2514
2520
2527
2531
2536
2542
2559
2577
2580
2591
2595
2603
2608
2616
2657
2682
2712
2731
2741
2786
2792
2798
2803
2812
2837
2843
2864
2875
2886
2912
2922
2957
2987
2988
2990
3028
3036
3040
3041
3045
3054
3063
3087
3108
3119
3154
3158
3160
3190
3207
3217
3223
3264
3271
3277
3282
3296
3311
3316
3329
3330
3333
3357
3365
3376
3389
3390
3398
3409
3416
3423
3454
3456
3461
3473
3482
3504
3521
3531
3541
3586
3599
3648
3657
3672
3674
3679
3690
3692
3728
3744
3780
3803
3812
3817
3825
3857
3858
3866
3878
3901
3916
3955
3973
3980
3986
3990
3992
3993
3995
4007
4015
4019
4025
4026
4079
4083
4086
4112
4113
4120
4138
4143
4152
4171
4200
4202
4213
4232
4269
4290
4294
4307
4308
4309
4377
4397
4440
4442
4443
4451
4468
4469
4504
4522
4536
4565
4566
4658
4669
4670
4672
4681
4705
4708
4714
4746
4754
4756
4774
4804
4812
4824
4831
4842
4854
4868
4881
4911
4923
4937
4954
4985
4995
5028
5029
5030
5032
5040
5041
5060
5117
5119
5124
5125
5139
5140
5147
5159
5197
5207
5231
5251
5259
5307
5312
5316
5332
5356
5424
5433
5437
5439
5457
5479
5486
5495
5498
5523
5560
5578
5586
5603
5626
5629
5630
5645
5668
5679
5683
5685
5686
5717
5727
5749
5795
5810
5815
5849
5879
5884
5891
5900
5910
5923
5930
5940
5946
5949
5965
6001
6002
6030
6054
6082
6123
6138
6139
6150
6170
6177
6186
6191
6233
6264
6279
6310
6341
6381
6436
6438
6479
6513
6522
6569
6575
6585
6604
6626
6659
6666
6672
6685
6694
6702
6740
6764
6785
6799
6802
6810
6832
6834
6847
6858
6870
6878
6889
6906
6918
6931
6932
6942
6951
6964
6982
6985
7000
7022
7024
7028
7041
7056
7069
7071
7103
7111
7126
7141
7166
7172
7178
7181
7182
7190
7203
7206
7210

==> datasets/QM7b-T_split1_train.txt <==
0001
0002
0003
0005
0006
0007
0008
0009
0010
0012
0013
0014
0015
0017
0018
0019
0020
0021
0022
0023
0024
0025
0026
0027
0028
0029
0030
0032
0033
0034
0035
0036
0037
0038
0039
0040
0041
0042
0043
0045
0046
0047
0048
0049
0052
0053
0054
0056
0057
0058
0059
0060
0061
0062
0063
0064
0065
0066
0067
0068
0069
0070
0071
0072
0073
0074
0075
0076
0077
0078
0079
0080
0081
0082
0083
0084
0086
0088
0089
0090
0091
0092
0093
0094
0095
0096
0097
0099
0100
0101
0103
0104
0105
0106
0107
0108
0109
0110
0111
0112
0113
0114
0115
0116
0117
0118
0119
0120
0121
0122
0123
0124
0125
0126
0127
0128
0129
0130
0131
0132
0133
0134
0135
0136
0138
0139
0140
0141
0142
0143
0144
0145
0146
0147
0148
0149
0150
0152
0153
0154
0155
0156
0157
0158
0159
0160
0161
0163
0164
0166
0167
0168
0169
0170
0171
0172
0173
0174
0176
0177
0178
0180
0181
0182
0184
0185
0186
0187
0188
0189
0190
0191
0192
0193
0194
0195
0196
0197
0198
0199
0200
0201
0202
0203
0204
0205
0206
0207
0208
0209
0210
0211
0215
0216
0217
0218
0219
0220
0221
0222
0223
0225
0226
0227
0228
0229
0230
0231
0232
0233
0234
0235
0236
0237
0238
0239
0240
0241
0242
0243
0244
0245
0246
0248
0249
0250
0251
0252
0253
0254
0255
0256
0257
0258
0259
0260
0261
0262
0263
0264
0265
0266
0267
0268
0269
0270
0271
0272
0273
0274
0276
0277
0278
0279
0281
0282
0283
0284
0285
0286
0287
0288
0289
0290
0291
0292
0293
0294
0295
0297
0298
0299
0300
0301
0302
0303
0304
0305
0306
0307
0308
0309
0310
0311
0312
0313
0314
0316
0317
0318
0319
0320
0321
0322
0323
0324
0325
0326
0327
0328
0329
0330
0331
0332
0334
0335
0336
0337
0338
0339
0340
0341
0342
0343
0344
0345
0346
0347
0348
0349
0350
0351
0352
0353
0354
0355
0356
0357
0358
0359
0360
0361
0362
0363
0364
0365
0367
0368
0369
0370
0371
0372
0373
0374
0375
0376
0377
0378
0379
0380
0381
0382
0383
0384
0385
0386
0387
0388
0389
0390
0391
0392
0393
0395
0396
0398
0399
0400
0401
0402
0403
0404
0406
0407
0408
0409
0410
0411
0412
0413
0414
0415
0416
0417
0418
0419
0420
0421
0422
0423
0424
0425
0426
0427
0428
0429
0432
0434
0435
0436
0437
0439
0440
0442
0443
0444
0445
0446
0447
0449
0450
0451
0452
0453
0454
0455
0456
0457
0458
0459
0461
0462
0463
0464
0465
0466
0467
0468
0469
0470
0471
0473
0475
0476
0477
0478
0479
0480
0481
0482
0483
0484
0485
0486
0487
0488
0489
0490
0492
0493
0494
0495
0496
0497
0498
0499
0500
0501
0502
0504
0505
0506
0507
0508
0510
0511
0512
0513
0514
0515
0516
0517
0519
0520
0521
0522
0523
0524
0525
0526
0527
0528
0530
0531
0532
0534
0535
0536
0537
0538
0539
0540
0541
0542
0543
0544
0545
0546
0547
0548
0549
0550
0552
0553
0555
0556
0557
0558
0559
0560
0562
0563
0564
0565
0567
0568
0571
0572
0573
0574
0576
0577
0578
0579
0580
0581
0582
0583
0584
0585
0586
0587
0588
0589
0590
0591
0592
0593
0594
0595
0596
0597
0598
0599
0600
0602
0603
0604
0605
0606
0607
0608
0609
0610
0611
0612
0613
0614
0615
0617
0618
0619
0621
0622
0623
0624
0625
0627
0628
0629
0630
0631
0632
0633
0634
0635
0637
0638
0639
0640
0641
0642
0643
0644
0645
0646
0647
0648
0649
0650
0651
0652
0653
0655
0656
0657
0659
0660
0661
0662
0663
0664
0666
0667
0668
0669
0670
0671
0672
0673
0675
0676
0677
0678
0679
0680
0681
0682
0683
0684
0685
0686
0687
0689
0690
0691
0692
0693
0694
0695
0696
0697
0698
0699
0700
0703
0704
0705
0706
0707
0708
0709
0710
0711
0713
0714
0715
0716
0717
0718
0719
0720
0721
0723
0725
0726
0727
0728
0729
0730
0731
0732
0733
0735
0736
0737
0738
0739
0740
0741
0742
0743
0744
0745
0746
0747
0748
0749
0750
0751
0752
0753
0755
0756
0757
0758
0759
0760
0761
0763
0764
0765
0766
0767
0768
0769
0770
0771
0772
0773
0774
0775
0776
0777
0778
0779
0780
0781
0782
0783
0784
0785
0786
0787
0788
0789
0790
0791
0792
0793
0794
0795
0796
0797
0798
0799
0800
0801
0802
0803
0804
0805
0806
0807
0808
0809
0810
0812
0813
0814
0816
0817
0818
0819
0820
0821
0822
0823
0824
0825
0827
0828
0829
0830
0831
0832
0833
0834
0835
0836
0837
0838
0839
0840
0841
0842
0843
0844
0845
0846
0847
0848
0849
0850
0851
0852
0853
0854
0855
0858
0859
0860
0861
0862
0863
0865
0867
0868
0869
0870
0871
0872
0873
0874
0875
0876
0877
0878
0879
0880
0881
0882
0883
0884
0885
0886
0887
0889
0890
0891
0892
0893
0895
0896
0897
0898
0900
0901
0902
0903
0904
0905
0906
0907
0908
0909
0910
0911
0913
0914
0915
0916
0917
0918
0919
0920
0921
0922
0923
0924
0925
0926
0928
0929
0930
0931
0932
0933
0934
0935
0936
0937
0938
0939
0941
0942
0943
0945
0946
0947
0948
0949
0950
0951
0952
0953
0954
0955
0956
0957
0959
0960
0961
0962
0963
0964
0965
0966
0967
0968
0969
0971
0972
0973
0974
0976
0977
0978
0979
0980
0981
0982
0983
0984
0985
0986
0988
0989
0990
0991
0992
0993
0994
0996
0997
0999
1000
1001
1002
1004
1005
1006
1007
1009
1010
1011
1012
1013
1014
1015
1016
1017
1018
1019
1020
1021
1022
1023
1024
1025
1026
1028
1029
1030
1032
1033
1034
1036
1037
1038
1039
1040
1041
1042
1043
1044
1045
1046
1047
1048
1049
1050
1051
1052
1053
1054
1055
1057
1058
1059
1060
1061
1062
1063
1064
1065
1066
1067
1068
1069
1070
1071
1072
1073
1074
1075
1076
1077
1078
1079
1080
1081
1082
1083
1084
1085
1086
1087
1088
1089
1090
1091
1092
1093
1094
1095
1096
1097
1098
1099
1101
1102
1103
1104
1105
1107
1108
1110
1111
1112
1113
1114
1115
1116
1117
1118
1119
1120
1121
1122
1124
1125
1127
1128
1129
1130
1131
1132
1133
1134
1135
1136
1137
1138
1139
1140
1141
1142
1143
1144
1145
1146
1147
1148
1149
1150
1151
1152
1153
1154
1155
1156
1158
1159
1160
1161
1162
1163
1164
1165
1166
1168
1169
1170
1171
1172
1173
1174
1175
1176
1177
1178
1179
1180
1181
1182
1184
1185
1186
1187
1188
1189
1190
1191
1192
1193
1194
1195
1196
1197
1198
1199
1200
1201
1202
1203
1205
1206
1207
1210
1211
1212
1213
1214
1215
1216
1217
1218
1219
1220
1221
1222
1223
1224
1225
1226
1227
1229
1230
1231
1232
1233
1234
1235
1236
1237
1238
1239
1241
1242
1243
1244
1245
1246
1247
1248
1250
1251
1252
1253
1255
1256
1257
1259
1260
1261
1262
1263
1264
1265
1266
1267
1269
1270
1271
1272
1273
1275
1276
1277
1278
1280
1281
1282
1285
1287
1289
1290
1291
1292
1293
1294
1295
1296
1297
1298
1299
1301
1302
1303
1304
1305
1306
1307
1308
1309
1310
1311
1312
1313
1314
1315
1316
1318
1321
1322
1323
1324
1325
1326
1327
1328
1329
1330
1331
1332
1333
1334
1335
1336
1337
1338
1339
1340
1342
1343
1344
1345
1347
1348
1349
1351
1352
1353
1354
1355
1356
1359
1360
1361
1362
1363
1364
1365
1366
1367
1368
1369
1370
1371
1372
1373
1374
1375
1376
1377
1378
1379
1380
1381
1382
1383
1384
1386
1387
1388
1390
1391
1392
1393
1394
1395
1396
1397
1398
1400
1401
1402
1403
1404
1406
1407
1408
1409
1410
1411
1412
1413
1414
1416
1417
1418
1419
1420
1421
1422
1423
1424
1425
1426
1427
1428
1429
1430
1431
1432
1434
1435
1436
1437
1438
1439
1440
1441
1442
1444
1445
1446
1447
1448
1449
1450
1451
1452
1453
1454
1455
1456
1457
1458
1461
1462
1463
1464
1465
1466
1467
1468
1469
1470
1471
1472
1473
1474
1475
1476
1477
1478
1480
1481
1482
1483
1484
1485
1486
1487
1488
1489
1490
1491
1492
1493
1494
1495
1496
1497
1498
1499
1500
1501
1502
1504
1505
1506
1507
1508
1509
1510
1511
1512
1513
1514
1515
1516
1517
1518
1519
1520
1521
1522
1523
1524
1525
1526
1527
1528
1529
1530
1533
1534
1535
1536
1537
1538
1539
1540
1541
1542
1543
1544
1545
1546
1547
1548
1549
1550
1552
1553
1554
1555
1556
1557
1558
1559
1560
1561
1562
1563
1564
1565
1566
1567
1568
1569
1570
1571
1572
1574
1575
1577
1578
1579
1580
1581
1582
1583
1584
1585
1587
1589
1590
1591
1592
1593
1594
1595
1596
1597
1598
1599
1600
1601
1603
1604
1606
1607
1608
1609
1610
1611
1612
1613
1614
1615
1616
1617
1618
1619
1620
1621
1623
1624
1625
1626
1627
1628
1629
1630
1631
1632
1633
1634
1635
1636
1637
1638
1639
1640
1641
1642
1643
1644
1645
1646
1647
1649
1651
1652
1653
1654
1655
1656
1657
1658
1660
1661
1662
1663
1664
1665
1666
1667
1668
1669
1670
1671
1672
1673
1674
1675
1676
1677
1678
1679
1680
1681
1682
1683
1684
1685
1686
1687
1688
1689
1690
1691
1692
1693
1695
1696
1697
1699
1700
1701
1702
1703
1704
1705
1706
1707
1708
1709
1710
1712
1713
1714
1715
1717
1718
1719
1722
1724
1726
1727
1728
1729
1730
1731
1733
1734
1736
1737
1738
1739
1741
1742
1743
1744
1745
1746
1747
1748
1749
1750
1751
1752
1753
1755
1757
1758
1759
1760
1761
1762
1763
1764
1765
1766
1767
1768
1769
1770
1771
1772
1773
1774
1776
1777
1778
1779
1780
1781
1782
1784
1785
1786
1788
1789
1790
1791
1792
1793
1794
1795
1796
1797
1798
1799
1800
1801
1802
1803
1804
1805
1807
1808
1809
1810
1811
1814
1815
1816
1817
1818
1819
1820
1822
1824
1825
1826
1827
1828
1829
1830
1831
1832
1833
1834
1835
1836
1837
1838
1839
1840
1841
1842
1843
1844
1845
1846
1847
1848
1849
1850
1851
1852
1853
1854
1855
1856
1858
1859
1860
1861
1862
1863
1864
1865
1866
1867
1868
1870
1871
1872
1874
1875
1876
1878
1879
1880
1881
1883
1884
1885
1886
1888
1890
1891
1892
1893
1894
1895
1896
1898
1899
1901
1903
1904
1905
1906
1907
1908
1909
1910
1911
1912
1913
1914
1915
1917
1919
1920
1922
1923
1924
1925
1926
1927
1928
1929
1930
1931
1932
1933
1934
1935
1936
1937
1938
1939
1940
1941
1942
1943
1944
1945
1947
1948
1949
1950
1951
1952
1953
1954
1955
1956
1957
1958
1959
1960
1961
1962
1963
1964
1965
1966
1967
1969
1970
1971
1972
1973
1974
1975
1976
1977
1979
1980
1981
1982
1983
1984
1985
1987
1988
1989
1991
1992
1993
1994
1995
1997
1998
2000
2001
2002
2003
2004
2005
2006
2007
2008
2009
2010
2011
2012
2013
2014
2015
2016
2017
2018
2019
2020
2021
2022
2023
2025
2026
2027
2028
2029
2030
2031
2033
2034
2035
2036
2038
2039
2040
2041
2042
2043
2044
2045
2046
2047
2048
2049
2050
2051
2052
2053
2054
2055
2056
2057
2058
2059
2060
2062
2063
2065
2066
2068
2069
2070
2071
2072
2073
2074
2075
2076
2077
2078
2079
2080
2081
2082
2083
2084
2085
2086
2087
2088
2089
2090
2091
2093
2095
2096
2097
2098
2099
2100
2101
2102
2103
2104
2105
2106
2107
2109
2110
2111
2112
2113
2114
2115
2116
2118
2119
2120
2121
2122
2123
2124
2125
2126
2127
2128
2130
2132
2133
2134
2135
2136
2137
2138
2139
2140
2141
2142
2143
2144
2145
2146
2148
2149
2150
2152
2153
2154
2157
2158
2159
2160
2161
2162
2163
2164
2165
2166
2167
2168
2170
2171
2172
2173
2174
2175
2177
2178
2179
2180
2181
2182
2183
2184
2185
2186
2187
2188
2189
2190
2191
2192
2194
2195
2196
2197
2198
2199
2200
2201
2202
2203
2204
2205
2206
2207
2208
2209
2210
2211
2212
2213
2214
2215
2216
2217
2218
2219
2220
2221
2222
2223
2224
2225
2227
2228
2229
2230
2231
2232
2233
2234
2235
2236
2237
2238
2239
2240
2241
2242
2243
2244
2245
2246
2247
2248
2249
2250
2251
2252
2253
2254
2255
2256
2257
2258
2259
2261
2262
2263
2264
2265
2266
2267
2268
2269
2270
2271
2272
2273
2274
2275
2276
2277
2278
2279
2280
2281
2282
2283
2284
2286
2287
2288
2289
2290
2291
2292
2294
2295
2296
2297
2298
2301
2302
2303
2304
2305
2306
2307
2308
2309
2310
2311
2312
2313
2314
2315
2316
2317
2319
2320
2321
2322
2323
2324
2325
2326
2327
2328
2329
2330
2331
2332
2333
2334
2335
2336
2337
2339
2340
2341
2342
2343
2344
2345
2346
2347
2348
2349
2350
2351
2353
2354
2356
2357
2359
2361
2362
2363
2364
2365
2366
2367
2368
2369
2370
2371
2372
2373
2374
2375
2376
2377
2378
2379
2380
2381
2383
2384
2387
2388
2390
2391
2392
2393
2395
2396
2397
2398
2399
2400
2401
2402
2403
2404
2405
2406
2407
2408
2409
2410
2411
2412
2413
2414
2415
2416
2417
2418
2419
2420
2421
2422
2424
2425
2426
2427
2429
2430
2431
2434
2435
2436
2437
2438
2439
2440
2441
2442
2443
2444
2445
2446
2447
2449
2450
2451
2452
2453
2454
2455
2456
2457
2458
2459
2460
2461
2462
2463
2464
2465
2467
2468
2469
2470
2471
2472
2473
2474
2475
2476
2477
2479
2480
2481
2484
2486
2487
2488
2489
2490
2492
2493
2494
2495
2498
2499
2501
2502
2503
2505
2506
2507
2508
2510
2512
2515
2516
2517
2518
2519
2521
2522
2523
2525
2526
2528
2529
2530
2532
2533
2534
2535
2537
2538
2539
2540
2541
2543
2544
2545
2546
2547
2548
2549
2550
2551
2552
2553
2554
2555
2556
2557
2558
2560
2561
2562
2563
2564
2565
2566
2567
2568
2569
2570
2571
2572
2573
2574
2576
2578
2579
2581
2582
2583
2584
2585
2586
2587
2588
2589
2590
2592
2593
2594
2596
2597
2599
2600
2601
2602
2604
2605
2606
2607
2609
2610
2611
2612
2613
2614
2615
2617
2618
2619
2620
2621
2622
2623
2624
2625
2626
2627
2628
2629
2630
2631
2633
2634
2635
2636
2637
2638
2639
2640
2641
2642
2644
2645
2646
2647
2648
2649
2650
2651
2652
2653
2654
2655
2656
2658
2659
2660
2661
2662
2663
2664
2665
2666
2667
2668
2669
2670
2671
2672
2673
2674
2675
2676
2677
2678
2679
2680
2681
2683
2684
2685
2686
2687
2688
2689
2690
2691
2692
2693
2694
2695
2696
2697
2698
2699
2700
2701
2702
2703
2704
2705
2706
2707
2708
2709
2710
2711
2713
2714
2715
2716
2717
2718
2719
2720
2721
2722
2723
2724
2725
2726
2727
2729
2730
2732
2733
2734
2735
2736
2737
2738
2739
2740
2742
2743
2744
2745
2746
2748
2749
2750
2751
2752
2753
2754
2755
2756
2757
2758
2759
2760
2761
2762
2763
2764
2765
2766
2767
2768
2769
2770
2771
2772
2773
2774
2775
2776
2777
2778
2779
2780
2781
2782
2783
2784
2785
2787
2788
2789
2790
2791
2793
2794
2795
2799
2801
2802
2804
2805
2806
2807
2808
2809
2811
2813
2814
2815
2816
2817
2818
2819
2820
2821
2823
2824
2825
2826
2827
2828
2829
2830
2831
2832
2833
2834
2835
2836
2838
2839
2840
2841
2842
2844
2845
2846
2847
2848
2849
2850
2851
2852
2853
2854
2855
2856
2857
2858
2859
2860
2861
2862
2863
2865
2866
2867
2868
2869
2870
2871
2872
2873
2874
2876
2877
2878
2879
2880
2881
2882
2883
2884
2885
2887
2888
2889
2890
2891
2892
2893
2894
2895
2896
2897
2898
2899
2900
2901
2902
2903
2904
2905
2906
2907
2908
2909
2910
2911
2913
2914
2915
2916
2917
2918
2919
2920
2921
2923
2924
2925
2927
2928
2929
2930
2931
2932
2933
2934
2936
2937
2938
2939
2940
2941
2942
2943
2944
2945
2947
2948
2949
2950
2951
2952
2953
2954
2955
2956
2958
2959
2960
2961
2962
2963
2964
2965
2966
2967
2968
2969
2970
2971
2972
2973
2974
2975
2976
2977
2978
2979
2980
2981
2982
2983
2984
2985
2986
2989
2991
2992
2993
2994
2995
2996
2997
2998
2999
3000
3001
3002
3003
3004
3005
3006
3007
3008
3010
3011
3012
3013
3014
3015
3016
3017
3018
3019
3020
3021
3022
3023
3024
3025
3026
3027
3029
3030
3031
3032
3033
3034
3035
3037
3038
3039
3042
3043
3044
3046
3048
3049
3050
3051
3052
3053
3055
3056
3057
3058
3059
3060
3061
3062
3064
3065
3066
3067
3068
3069
3070
3071
3072
3073
3074
3075
3076
3077
3078
3079
3080
3081
3082
3083
3084
3085
3088
3089
3090
3091
3092
3093
3094
3095
3096
3097
3098
3099
3100
3101
3102
3103
3104
3105
3106
3107
3109
3110
3111
3112
3113
3114
3115
3116
3117
3118
3120
3121
3122
3123
3124
3125
3126
3127
3128
3129
3130
3131
3132
3133
3134
3135
3136
3137
3138
3139
3140
3141
3142
3143
3144
3145
3146
3147
3148
3149
3150
3151
3153
3155
3156
3157
3159
3161
3162
3163
3164
3165
3166
3167
3168
3169
3170
3171
3172
3173
3174
3175
3176
3177
3178
3179
3180
3181
3182
3183
3184
3185
3186
3187
3188
3189
3191
3192
3193
3194
3195
3196
3197
3198
3199
3200
3201
3202
3203
3204
3205
3206
3208
3209
3210
3211
3212
3213
3214
3215
3216
3218
3219
3220
3221
3222
3225
3226
3227
3228
3229
3230
3231
3232
3233
3234
3235
3236
3237
3238
3239
3240
3241
3242
3243
3244
3245
3247
3248
3249
3250
3251
3252
3253
3254
3255
3256
3257
3258
3259
3260
3261
3262
3263
3265
3266
3267
3268
3269
3270
3272
3273
3274
3275
3276
3278
3279
3280
3281
3283
3284
3285
3286
3287
3288
3289
3291
3292
3293
3294
3295
3297
3298
3299
3300
3301
3302
3303
3304
3305
3306
3307
3308
3310
3312
3313
3314
3317
3318
3319
3320
3321
3322
3323
3325
3326
3327
3328
3331
3332
3334
3335
3336
3337
3338
3339
3340
3341
3342
3343
3344
3345
3346
3347
3348
3349
3350
3351
3352
3353
3354
3355
3356
3358
3359
3360
3361
3362
3363
3364
3366
3367
3368
3369
3370
3371
3372
3373
3374
3375
3377
3378
3379
3380
3381
3382
3383
3384
3385
3386
3387
3388
3391
3392
3393
3394
3395
3396
3397
3399
3400
3401
3402
3403
3404
3405
3406
3407
3408
3410
3412
3413
3414
3415
3417
3418
3419
3420
3421
3422
3424
3425
3427
3428
3429
3430
3431
3432
3433
3434
3435
3436
3437
3438
3439
3440
3441
3442
3444
3445
3446
3447
3448
3449
3450
3451
3452
3453
3455
3457
3458
3459
3460
3462
3463
3465
3466
3467
3468
3469
3470
3471
3472
3474
3475
3476
3477
3478
3479
3480
3481
3483
3484
3485
3486
3487
3488
3489
3490
3491
3492
3493
3494
3495
3496
3497
3498
3499
3500
3501
3502
3503
3505
3506
3507
3508
3509
3510
3511
3512
3513
3514
3515
3516
3517
3518
3519
3520
3522
3523
3524
3525
3526
3527
3528
3529
3530
3532
3533
3534
3535
3536
3537
3538
3539
3540
3542
3543
3544
3545
3546
3547
3548
3549
3550
3551
3552
3553
3554
3555
3556
3557
3558
3559
3560
3561
3562
3563
3564
3565
3566
3567
3568
3569
3570
3571
3572
3573
3574
3575
3576
3577
3578
3579
3580
3581
3582
3583
3584
3585
3587
3588
3589
3591
3592
3593
3594
3595
3596
3597
3598
3600
3601
3602
3603
3604
3605
3606
3608
3609
3610
3611
3612
3613
3614
3615
3616
3617
3619
3620
3621
3622
3623
3624
3625
3626
3627
3628
3629
3630
3631
3632
3633
3634
3635
3636
3637
3638
3639
3640
3641
3642
3643
3644
3645
3646
3647
3649
3650
3651
3652
3653
3654
3655
3656
3658
3659
3660
3661
3662
3663
3664
3665
3666
3667
3668
3669
3670
3671
3673
3675
3676
3677
3678
3680
3681
3682
3683
3684
3685
3686
3687
3688
3689
3691
3693
3694
3695
3696
3697
3698
3699
3700
3701
3702
3703
3704
3705
3706
3707
3708
3709
3710
3711
3712
3713
3714
3715
3716
3717
3718
3719
3720
3721
3722
3723
3725
3726
3727
3729
3730
3731
3732
3733
3735
3736
3737
3738
3739
3740
3741
3742
3743
3745
3746
3747
3748
3749
3750
3751
3752
3753
3754
3755
3756
3757
3758
3759
3760
3761
3762
3763
3764
3765
3766
3767
3768
3769
3770
3771
3772
3773
3774
3776
3777
3778
3779
3781
3782
3784
3786
3788
3789
3790
3791
3792
3793
3794
3795
3796
3797
3798
3799
3800
3801
3802
3804
3805
3806
3807
3808
3809
3811
3813
3814
3815
3816
3818
3819
3821
3822
3823
3824
3826
3827
3828
3830
3831
3832
3833
3834
3835
3836
3837
3838
3839
3840
3841
3842
3843
3844
3845
3846
3847
3848
3849
3850
3851
3852
3853
3854
3855
3856
3859
3860
3861
3862
3864
3865
3867
3868
3869
3870
3871
3872
3873
3874
3875
3876
3877
3879
3880
3881
3882
3883
3884
3886
3887
3888
3890
3891
3892
3893
3894
3895
3896
3897
3898
3899
3900
3902
3903
3904
3905
3906
3907
3908
3909
3910
3911
3912
3913
3914
3915
3917
3918
3919
3920
3921
3922
3923
3924
3925
3926
3927
3928
3929
3931
3932
3933
3934
3935
3936
3937
3938
3939
3940
3941
3942
3943
3944
3945
3946
3947
3948
3949
3950
3951
3952
3953
3954
3956
3958
3959
3960
3961
3962
3963
3965
3966
3967
3968
3969
3970
3971
3972
3974
3975
3976
3977
3978
3979
3981
3982
3983
3984
3985
3987
3988
3989
3991
3994
3996
3997
3998
3999
4000
4001
4002
4003
4004
4005
4006
4008
4009
4010
4011
4012
4013
4014
4016
4017
4018
4020
4021
4022
4023
4024
4027
4028
4029
4030
4031
4032
4033
4034
4036
4037
4038
4039
4040
4041
4042
4043
4044
4045
4046
4047
4048
4049
4050
4051
4052
4053
4054
4055
4056
4057
4058
4059
4060
4063
4065
4066
4067
4068
4069
4070
4071
4072
4073
4074
4075
4076
4077
4078
4080
4081
4082
4084
4085
4087
4088
4089
4091
4092
4093
4094
4095
4096
4097
4098
4099
4100
4101
4102
4103
4104
4105
4106
4107
4108
4109
4110
4111
4114
4115
4116
4117
4118
4119
4121
4122
4123
4124
4125
4126
4127
4128
4129
4130
4131
4132
4133
4134
4135
4136
4137
4139
4140
4141
4142
4144
4145
4146
4147
4148
4149
4151
4153
4154
4155
4156
4157
4158
4159
4160
4161
4162
4163
4164
4165
4166
4167
4168
4169
4170
4172
4173
4174
4175
4176
4177
4178
4179
4180
4181
4182
4183
4184
4185
4186
4187
4188
4189
4190
4191
4192
4193
4194
4195
4196
4197
4198
4199
4201
4203
4204
4205
4206
4207
4208
4209
4210
4211
4212
4214
4215
4216
4217
4218
4219
4220
4221
4222
4223
4224
4225
4227
4228
4229
4230
4231
4233
4234
4235
4236
4237
4238
4239
4240
4242
4243
4244
4245
4246
4247
4248
4250
4251
4252
4253
4254
4255
4256
4257
4258
4259
4260
4261
4262
4263
4264
4265
4266
4267
4268
4270
4271
4272
4273
4274
4275
4276
4277
4278
4279
4280
4281
4282
4283
4284
4285
4286
4287
4288
4289
4291
4292
4293
4295
4296
4297
4298
4299
4300
4301
4302
4303
4304
4305
4310
4311
4312
4313
4314
4315
4316
4317
4318
4319
4320
4321
4322
4323
4324
4325
4326
4327
4328
4329
4331
4332
4333
4334
4335
4336
4337
4338
4339
4340
4341
4342
4343
4344
4345
4346
4347
4348
4349
4351
4352
4353
4354
4355
4356
4357
4358
4359
4360
4361
4362
4363
4364
4365
4366
4367
4368
4369
4370
4371
4372
4373
4374
4375
4376
4378
4379
4380
4381
4382
4383
4384
4385
4386
4387
4388
4389
4390
4391
4392
4393
4394
4395
4396
4398
4399
4400
4401
4402
4403
4404
4405
4406
4407
4408
4409
4410
4411
4412
4413
4414
4415
4416
4417
4418
4419
4420
4421
4422
4423
4425
4426
4427
4428
4429
4430
4431
4432
4433
4434
4435
4436
4437
4438
4439
4441
4444
4445
4446
4447
4448
4449
4450
4452
4453
4454
4455
4456
4457
4458
4459
4460
4461
4462
4463
4464
4465
4466
4467
4470
4471
4472
4473
4474
4475
4477
4478
4479
4480
4481
4482
4483
4484
4485
4486
4487
4488
4489
4490
4491
4492
4493
4494
4495
4496
4497
4498
4499
4500
4501
4502
4503
4505
4506
4507
4508
4509
4510
4511
4512
4514
4515
4516
4517
4518
4519
4520
4521
4523
4524
4525
4526
4527
4528
4529
4530
4531
4532
4533
4534
4535
4537
4538
4539
4540
4541
4542
4543
4544
4545
4546
4547
4549
4550
4551
4552
4553
4554
4555
4556
4557
4558
4559
4560
4561
4562
4563
4564
4567
4568
4569
4570
4571
4572
4573
4574
4575
4576
4577
4578
4579
4580
4581
4582
4583
4584
4585
4586
4587
4588
4589
4590
4591
4592
4593
4594
4595
4596
4597
4598
4599
4600
4601
4602
4603
4604
4605
4606
4607
4608
4609
4610
4611
4612
4613
4614
4615
4616
4617
4618
4619
4620
4621
4622
4623
4624
4625
4626
4627
4628
4629
4630
4631
4632
4633
4634
4635
4636
4637
4638
4639
4640
4641
4642
4643
4644
4645
4646
4647
4648
4649
4650
4651
4652
4653
4654
4655
4656
4659
4660
4661
4662
4663
4664
4665
4666
4667
4668
4671
4673
4674
4675
4676
4677
4678
4679
4680
4682
4683
4684
4685
4686
4687
4688
4689
4690
4691
4692
4693
4694
4695
4696
4697
4698
4699
4700
4701
4702
4703
4704
4706
4707
4709
4710
4711
4712
4713
4715
4716
4717
4719
4720
4721
4722
4723
4724
4725
4727
4728
4729
4730
4731
4732
4733
4734
4735
4736
4737
4738
4739
4740
4741
4742
4743
4744
4745
4747
4748
4749
4750
4752
4753
4755
4757
4758
4759
4761
4762
4764
4765
4766
4767
4768
4769
4770
4771
4772
4773
4775
4776
4777
4778
4779
4780
4781
4782
4783
4784
4785
4786
4787
4788
4791
4793
4794
4795
4796
4797
4798
4799
4800
4801
4803
4806
4807
4808
4809
4810
4811
4813
4814
4815
4816
4817
4818
4819
4820
4821
4822
4823
4825
4826
4827
4828
4829
4830
4832
4833
4834
4835
4836
4837
4838
4839
4840
4841
4843
4844
4846
4847
4848
4849
4850
4851
4852
4853
4855
4856
4857
4858
4859
4860
4861
4862
4863
4864
4865
4866
4867
4869
4871
4872
4875
4876
4877
4878
4879
4880
4882
4883
4884
4885
4886
4887
4888
4889
4890
4891
4892
4893
4894
4895
4896
4897
4898
4899
4900
4901
4902
4903
4904
4905
4906
4907
4908
4909
4910
4912
4913
4914
4915
4916
4918
4919
4920
4921
4922
4924
4925
4926
4927
4928
4929
4930
4931
4932
4933
4934
4935
4936
4938
4939
4940
4941
4942
4945
4946
4947
4948
4949
4950
4951
4952
4953
4955
4956
4957
4959
4960
4961
4962
4963
4964
4965
4966
4967
4968
4969
4970
4972
4973
4974
4975
4976
4977
4978
4979
4980
4981
4982
4983
4984
4986
4987
4988
4989
4990
4991
4992
4993
4994
4996
4997
4998
4999
5000
5001
5002
5003
5004
5005
5006
5007
5008
5009
5010
5011
5012
5013
5014
5015
5016
5017
5018
5019
5020
5021
5022
5023
5024
5025
5026
5027
5031
5033
5034
5035
5036
5037
5038
5039
5042
5043
5044
5045
5046
5047
5048
5049
5050
5051
5052
5053
5054
5056
5057
5058
5059
5061
5062
5063
5064
5065
5066
5067
5068
5069
5070
5071
5072
5073
5074
5075
5076
5077
5078
5079
5081
5082
5083
5084
5085
5086
5087
5088
5089
5090
5091
5092
5094
5095
5096
5097
5098
5099
5100
5101
5102
5103
5104
5105
5106
5107
5108
5109
5110
5111
5112
5113
5114
5115
5116
5118
5120
5121
5122
5123
5126
5127
5128
5129
5130
5131
5132
5133
5134
5135
5136
5137
5138
5141
5142
5143
5144
5145
5146
5148
5149
5150
5151
5153
5154
5155
5156
5157
5158
5160
5161
5162
5163
5165
5166
5167
5168
5169
5170
5171
5172
5173
5174
5175
5176
5177
5178
5179
5180
5181
5182
5183
5184
5185
5186
5187
5188
5189
5190
5191
5192
5193
5194
5196
5198
5199
5200
5201
5202
5203
5204
5205
5206
5208
5209
5210
5211
5212
5213
5214
5215
5216
5217
5218
5219
5220
5221
5222
5223
5224
5225
5226
5227
5228
5229
5230
5232
5233
5234
5235
5236
5237
5238
5239
5240
5241
5242
5243
5244
5245
5246
5247
5248
5249
5250
5252
5253
5254
5255
5256
5257
5258
5260
5261
5262
5263
5264
5265
5266
5267
5268
5269
5270
5271
5272
5273
5274
5275
5276
5277
5278
5279
5280
5281
5282
5283
5284
5285
5286
5287
5288
5289
5290
5291
5292
5293
5294
5295
5296
5297
5299
5300
5301
5302
5303
5304
5305
5306
5308
5309
5310
5311
5313
5314
5315
5317
5318
5319
5320
5321
5322
5323
5324
5325
5326
5327
5328
5329
5330
5331
5333
5334
5335
5336
5337
5338
5339
5340
5341
5342
5343
5344
5345
5346
5347
5348
5349
5350
5351
5352
5353
5354
5355
5357
5358
5359
5360
5361
5362
5363
5364
5365
5366
5367
5368
5369
5371
5372
5373
5374
5375
5376
5377
5378
5379
5380
5382
5383
5384
5385
5386
5387
5388
5390
5391
5392
5393
5394
5395
5396
5397
5398
5399
5400
5401
5402
5403
5404
5405
5406
5407
5408
5409
5410
5411
5412
5413
5414
5415
5416
5417
5418
5419
5421
5422
5425
5426
5427
5428
5429
5430
5431
5432
5434
5435
5436
5438
5440
5441
5442
5443
5444
5445
5446
5447
5448
5449
5450
5451
5453
5454
5455
5456
5458
5459
5460
5461
5462
5463
5464
5465
5466
5467
5468
5469
5470
5471
5472
5473
5474
5475
5476
5477
5478
5480
5481
5482
5483
5484
5485
5487
5488
5489
5490
5491
5492
5493
5494
5496
5497
5499
5500
5501
5502
5503
5504
5505
5506
5507
5508
5509
5510
5511
5512
5513
5514
5515
5516
5517
5518
5519
5520
5521
5522
5524
5525
5526
5527
5528
5529
5530
5531
5532
5533
5534
5535
5536
5537
5538
5539
5540
5541
5542
5543
5544
5545
5546
5547
5548
5549
5550
5551
5552
5553
5554
5555
5556
5557
5558
5559
5561
5562
5563
5564
5565
5566
5567
5568
5569
5570
5571
5572
5573
5574
5575
5576
5577
5579
5580
5581
5582
5583
5584
5585
5587
5588
5589
5590
5591
5592
5593
5595
5596
5597
5598
5599
5600
5601
5602
5604
5605
5606
5607
5608
5609
5610
5611
5612
5613
5614
5615
5616
5617
5618
5619
5620
5621
5622
5623
5624
5625
5627
5628
5632
5633
5634
5635
5636
5637
5638
5639
5640
5641
5642
5643
5644
5647
5648
5649
5651
5652
5653
5654
5655
5656
5657
5658
5659
5661
5662
5663
5664
5665
5666
5667
5669
5670
5671
5672
5673
5674
5675
5676
5677
5678
5680
5681
5682
5684
5688
5689
5690
5691
5692
5693
5694
5695
5696
5697
5698
5699
5700
5701
5702
5703
5704
5705
5706
5707
5708
5709
5710
5711
5713
5714
5715
5716
5718
5719
5720
5721
5722
5723
5724
5725
5726
5728
5729
5731
5732
5733
5734
5735
5736
5737
5738
5739
5740
5741
5742
5743
5744
5745
5746
5747
5748
5751
5752
5753
5754
5755
5756
5757
5758
5759
5760
5761
5762
5763
5764
5765
5766
5767
5768
5769
5770
5771
5772
5773
5774
5775
5776
5777
5778
5779
5780
5781
5782
5783
5784
5785
5786
5787
5788
5789
5790
5791
5792
5793
5794
5796
5797
5798
5799
5800
5801
5802
5803
5804
5805
5806
5807
5808
5809
5811
5812
5813
5814
5816
5817
5818
5819
5820
5821
5822
5823
5824
5825
5826
5827
5828
5829
5830
5831
5832
5833
5834
5835
5836
5837
5838
5839
5840
5841
5842
5843
5844
5845
5846
5847
5848
5850
5851
5852
5854
5855
5856
5857
5858
5859
5860
5861
5862
5863
5864
5867
5868
5869
5870
5871
5872
5873
5874
5875
5876
5877
5878
5880
5881
5882
5883
5885
5886
5887
5888
5889
5890
5892
5893
5894
5895
5896
5897
5898
5899
5901
5902
5903
5904
5905
5906
5907
5908
5909
5911
5912
5914
5915
5916
5917
5918
5919
5920
5921
5922
5924
5925
5926
5927
5928
5929
5931
5932
5933
5934
5935
5936
5937
5938
5939
5941
5942
5943
5944
5945
5947
5948
5950
5952
5953
5954
5955
5956
5957
5958
5959
5960
5961
5962
5963
5964
5966
5967
5968
5969
5970
5971
5972
5973
5974
5975
5976
5977
5978
5979
5980
5981
5982
5983
5984
5985
5986
5987
5988
5989
5990
5991
5992
5993
5994
5995
5996
5997
5998
5999
6000
6003
6005
6006
6007
6008
6009
6010
6011
6012
6013
6014
6015
6016
6017
6018
6019
6020
6021
6022
6023
6024
6025
6026
6027
6028
6029
6031
6032
6033
6034
6035
6036
6037
6038
6039
6040
6041
6042
6043
6044
6045
6046
6047
6048
6049
6050
6051
6052
6053
6055
6056
6057
6058
6059
6060
6061
6062
6063
6064
6065
6066
6067
6068
6069
6070
6071
6072
6073
6074
6075
6076
6077
6078
6079
6080
6081
6083
6084
6085
6086
6088
6089
6090
6091
6092
6093
6094
6095
6096
6097
6098
6099
6100
6101
6102
6103
6104
6105
6106
6107
6108
6109
6110
6111
6112
6113
6114
6115
6116
6117
6118
6119
6120
6121
6122
6124
6125
6126
6127
6128
6129
6130
6131
6132
6133
6134
6135
6136
6137
6140
6141
6142
6143
6144
6145
6146
6147
6148
6149
6151
6152
6153
6154
6155
6156
6157
6158
6159
6160
6161
6162
6163
6164
6165
6166
6167
6168
6169
6171
6172
6173
6174
6175
6176
6178
6179
6180
6181
6182
6183
6184
6185
6187
6188
6189
6190
6192
6193
6194
6195
6196
6198
6199
6200
6201
6202
6203
6204
6205
6206
6207
6208
6209
6210
6211
6212
6213
6214
6215
6216
6217
6218
6219
6220
6221
6222
6223
6225
6226
6227
6228
6230
6231
6232
6234
6235
6237
6238
6239
6240
6241
6242
6243
6244
6245
6246
6247
6248
6249
6250
6251
6252
6253
6254
6255
6256
6257
6258
6259
6260
6261
6262
6263
6265
6266
6267
6268
6269
6270
6271
6272
6273
6274
6275
6276
6277
6278
6280
6281
6282
6283
6284
6285
6286
6287
6288
6289
6290
6291
6292
6293
6295
6296
6297
6298
6299
6300
6301
6302
6303
6304
6305
6306
6307
6308
6309
6311
6312
6314
6315
6316
6317
6318
6319
6320
6321
6322
6323
6325
6326
6327
6328
6329
6330
6331
6332
6333
6334
6335
6336
6337
6339
6340
6342
6343
6344
6345
6346
6347
6348
6349
6350
6351
6352
6353
6354
6355
6356
6357
6358
6359
6360
6361
6362
6363
6364
6365
6366
6367
6368
6369
6370
6371
6372
6373
6375
6377
6378
6379
6380
6382
6383
6384
6385
6386
6387
6388
6389
6390
6391
6392
6393
6394
6395
6396
6397
6398
6399
6400
6401
6402
6403
6404
6405
6406
6407
6408
6409
6410
6411
6412
6413
6414
6415
6416
6417
6419
6420
6421
6422
6423
6424
6425
6426
6427
6428
6429
6430
6431
6432
6433
6434
6435
6437
6439
6440
6442
6443
6444
6445
6446
6447
6448
6449
6450
6451
6452
6453
6454
6455
6456
6457
6458
6459
6460
6461
6462
6463
6464
6465
6467
6468
6469
6470
6471
6472
6473
6474
6475
6476
6478
6480
6481
6482
6483
6484
6485
6486
6487
6488
6489
6490
6491
6492
6493
6495
6496
6497
6498
6499
6500
6501
6502
6503
6504
6505
6506
6507
6508
6509
6510
6511
6512
6514
6515
6516
6517
6518
6519
6520
6521
6523
6524
6525
6526
6527
6529
6530
6531
6532
6533
6534
6535
6536
6537
6538
6539
6540
6541
6542
6543
6544
6545
6546
6547
6548
6549
6550
6551
6552
6553
6554
6555
6556
6557
6558
6559
6560
6561
6562
6563
6564
6565
6566
6567
6568
6570
6571
6572
6573
6574
6576
6577
6578
6579
6580
6581
6582
6583
6584
6586
6587
6588
6589
6590
6591
6592
6593
6594
6595
6596
6597
6598
6599
6600
6601
6602
6603
6605
6606
6607
6608
6609
6610
6611
6613
6614
6615
6616
6617
6618
6619
6620
6621
6622
6623
6624
6625
6627
6628
6629
6630
6631
6632
6633
6634
6635
6636
6637
6638
6639
6640
6641
6642
6643
6644
6646
6647
6648
6649
6650
6651
6652
6653
6654
6655
6656
6657
6658
6660
6661
6662
6663
6664
6665
6667
6668
6669
6670
6671
6673
6675
6676
6677
6678
6679
6680
6681
6682
6683
6684
6686
6687
6688
6689
6690
6691
6692
6693
6695
6696
6697
6698
6699
6700
6701
6703
6704
6706
6707
6708
6709
6710
6711
6712
6714
6715
6716
6717
6718
6719
6720
6721
6722
6723
6724
6725
6726
6727
6728
6729
6730
6731
6732
6733
6734
6735
6736
6738
6739
6741
6742
6743
6744
6745
6746
6747
6748
6749
6750
6751
6752
6753
6754
6755
6756
6757
6758
6759
6760
6761
6762
6763
6765
6766
6767
6768
6769
6770
6771
6772
6773
6774
6775
6776
6777
6778
6779
6780
6781
6782
6783
6784
6786
6787
6788
6789
6790
6791
6792
6793
6794
6795
6796
6797
6798
6800
6801
6803
6804
6805
6806
6807
6808
6809
6811
6812
6813
6814
6815
6816
6817
6818
6819
6820
6821
6822
6823
6824
6825
6826
6827
6828
6829
6830
6831
6835
6836
6837
6838
6839
6840
6841
6842
6843
6844
6845
6846
6848
6849
6850
6851
6852
6853
6854
6855
6856
6857
6859
6860
6861
6862
6863
6864
6865
6866
6867
6868
6869
6871
6872
6873
6874
6875
6876
6877
6879
6880
6881
6882
6883
6884
6885
6886
6887
6888
6890
6891
6892
6893
6894
6895
6896
6897
6898
6899
6900
6901
6902
6903
6904
6905
6907
6908
6909
6910
6911
6912
6913
6914
6915
6916
6917
6919
6920
6921
6922
6923
6924
6925
6926
6927
6928
6929
6930
6933
6934
6935
6936
6938
6939
6940
6941
6943
6944
6945
6946
6947
6948
6949
6950
6952
6953
6954
6955
6956
6957
6958
6959
6960
6961
6962
6963
6965
6966
6967
6968
6969
6970
6971
6972
6973
6974
6975
6976
6977
6978
6979
6980
6981
6983
6984
6986
6987
6988
6989
6990
6991
6992
6993
6994
6995
6996
6997
6998
6999
7001
7003
7004
7005
7006
7007
7008
7009
7010
7011
7012
7013
7014
7015
7016
7017
7018
7019
7020
7021
7023
7025
7027
7029
7030
7032
7033
7034
7035
7036
7037
7038
7039
7040
7042
7043
7044
7045
7046
7047
7048
7049
7050
7051
7052
7053
7054
7055
7057
7058
7059
7060
7061
7062
7063
7064
7065
7066
7067
7068
7070
7072
7073
7074
7075
7076
7077
7078
7079
7080
7081
7082
7083
7084
7085
7086
7087
7088
7089
7090
7091
7092
7093
7094
7095
7096
7097
7098
7099
7100
7101
7102
7104
7105
7106
7107
7108
7109
7110
7112
7113
7114
7116
7117
7118
7119
7120
7121
7122
7123
7124
7125
7127
7128
7129
7130
7131
7132
7133
7134
7135
7136
7137
7138
7139
7140
7142
7143
7144
7145
7146
7147
7148
7149
7150
7151
7152
7153
7154
7156
7157
7158
7159
7160
7161
7162
7163
7164
7165
7167
7168
7169
7170
7173
7174
7176
7177
7179
7180
7183
7184
7185
7186
7187
7188
7189
7191
7192
7193
7194
7195
7196
7197
7198
7199
7200
7201
7202
7204
7205
7207
7208
7209
7211

==> datasets/QM7b-T_split2_test.txt <==
0004
0011
0031
0085
0137
0151
0165
0175
0179
0213
0247
0280
0315
0333
0366
0397
0405
0430
0441
0448
0460
0472
0491
0551
0554
0566
0569
0575
0601
0616
0620
0626
0658
0665
0674
0688
0712
0722
0724
0754
0762
0815
0856
0888
0912
0958
0970
0975
0987
1056
1100
1109
1123
1157
1167
1183
1208
1228
1249
1258
1268
1283
1284
1300
1317
1319
1320
1341
1405
1433
1443
1503
1531
1532
1576
1586
1602
1605
1622
1694
1698
1711
1716
1721
1725
1732
1754
1775
1783
1806
1813
1823
1857
1869
1889
1902
1916
1946
1978
1990
2024
2037
2061
2094
2131
2155
2156
2169
2176
2260
2293
2299
2352
2360
2382
2385
2386
2389
2394
2423
2428
2432
2433
2466
2482
2483
2485
2491
2496
2497
2504
2509
2511
2514
2520
2531
2536
2542
2559
2577
2580
2595
2603
2608
2657
2682
2712
2731
2741
2792
2798
2803
2837
2843
2864
2886
2912
2922
2957
2987
2988
2990
3028
3036
3040
3041
3045
3054
3063
3087
3154
3160
3190
3217
3223
3277
3282
3316
3329
3330
3333
3357
3376
3389
3390
3398
3409
3423
3456
3473
3504
3521
3531
3586
3599
3657
3674
3679
3690
3692
3744
3812
3825
3857
3858
3866
3878
3901
3916
3955
3980
3992
3993
4007
4015
4019
4025
4026
4083
4086
4112
4120
4138
4143
4200
4213
4232
4290
4294
4307
4440
4442
4443
4451
4468
4469
4522
4536
4566
4669
4670
4672
4681
4705
4746
4754
4756
4824
4842
4854
4868
4881
4923
4937
4954
4995
5028
5029
5032
5041
5117
5119
5124
5125
5139
5147
5197
5207
5251
5307
5316
5332
5356
5424
5433
5437
5439
5457
5479
5486
5495
5498
5523
5560
5586
5603
5626
5629
5630
5668
5679
5683
5685
5686
5717
5749
5810
5815
5849
5884
5891
5900
5910
5923
5940
5946
6001
6002
6030
6082
6138
6139
6150
6177
6186
6264
6310
6341
6381
6436
6438
6479
6513
6522
6569
6585
6604
6659
6666
6672
6685
6740
6764
6785
6799
6832
6834
6847
6858
6889
6906
6931
6932
6951
6985
7000
7022
7024
7028
7056
7069
7103
7126
7141
7166
7172
7178
7181
7190
7203
7210

==> datasets/QM7b-T_split2_train.txt <==
0001
0002
0003
0005
0006
0007
0008
0009
0010
0012
0013
0014
0015
0016
0017
0018
0019
0020
0021
0022
0023
0024
0025
0026
0027
0028
0029
0030
0032
0033
0034
0035
0036
0037
0038
0039
0040
0041
0042
0043
0044
0045
0046
0047
0048
0049
0050
0051
0052
0053
0054
0055
0056
0057
0058
0059
0060
0061
0062
0063
0064
0065
0066
0067
0068
0069
0070
0071
0072
0073
0074
0075
0076
0077
0078
0079
0080
0081
0082
0083
0084
0086
0087
0088
0089
0090
0091
0092
0093
0094
0095
0096
0097
0098
0099
0100
0101
0102
0103
0104
0105
0106
0107
0108
0109
0110
0111
0112
0113
0114
0115
0116
0117
0118
0119
0120
0121
0122
0123
0124
0125
0126
0127
0128
0129
0130
0131
0132
0133
0134
0135
0136
0138
0139
0140
0141
0142
0143
0144
0145
0146
0147
0148
0149
0150
0152
0153
0154
0155
0156
0157
0158
0159
0160
0161
0162
0163
0164
0166
0167
0168
0169
0170
0171
0172
0173
0174
0176
0177
0178
0180
0181
0182
0183
0184
0185
0186
0187
0188
0189
0190
0191
0192
0193
0194
0195
0196
0197
0198
0199
0200
0201
0202
0203
0204
0205
0206
0207
0208
0209
0210
0211
0212
0214
0215
0216
0217
0218
0219
0220
0221
0222
0223
0224
0225
0226
0227
0228
0229
0230
0231
0232
0233
0234
0235
0236
0237
0238
0239
0240
0241
0242
0243
0244
0245
0246
0248
0249
0250
0251
0252
0253
0254
0255
0256
0257
0258
0259
0260
0261
0262
0263
0264
0265
0266
0267
0268
0269
0270
0271
0272
0273
0274
0275
0276
0277
0278
0279
0281
0282
0283
0284
0285
0286
0287
0288
0289
0290
0291
0292
0293
0294
0295
0296
0297
0298
0299
0300
0301
0302
0303
0304
0305
0306
0307
0308
0309
0310
0311
0312
0313
0314
0316
0317
0318
0319
0320
0321
0322
0323
0324
0325
0326
0327
0328
0329
0330
0331
0332
0334
0335
0336
0337
0338
0339
0340
0341
0342
0343
0344
0345
0346
0347
0348
0349
0350
0351
0352
0353
0354
0355
0356
0357
0358
0359
0360
0361
0362
0363
0364
0365
0367
0368
0369
0370
0371
0372
0373
0374
0375
0376
0377
0378
0379
0380
0381
0382
0383
0384
0385
0386
0387
0388
0389
0390
0391
0392
0393
0394
0395
0396
0398
0399
0400
0401
0402
0403
0404
0406
0407
0408
0409
0410
0411
0412
0413
0414
0415
0416
0417
0418
0419
0420
0421
0422
0423
0424
0425
0426
0427
0428
0429
0431
0432
0433
0434
0435
0436
0437
0438
0439
0440
0442
0443
0444
0445
0446
0447
0449
0450
0451
0452
0453
0454
0455
0456
0457
0458
0459
0461
0462
0463
0464
0465
0466
0467
0468
0469
0470
0471
0473
0474
0475
0476
0477
0478
0479
0480
0481
0482
0483
0484
0485
0486
0487
0488
0489
0490
0492
0493
0494
0495
0496
0497
0498
0499
0500
0501
0502
0503
0504
0505
0506
0507
0508
0509
0510
0511
0512
0513
0514
0515
0516
0517
0518
0519
0520
0521
0522
0523
0524
0525
0526
0527
0528
0529
0530
0531
0532
0533
0534
0535
0536
0537
0538
0539
0540
0541
0542
0543
0544
0545
0546
0547
0548
0549
0550
0552
0553
0555
0556
0557
0558
0559
0560
0561
0562
0563
0564
0565
0567
0568
0570
0571
0572
0573
0574
0576
0577
0578
0579
0580
0581
0582
0583
0584
0585
0586
0587
0588
0589
0590
0591
0592
0593
0594
0595
0596
0597
0598
0599
0600
0602
0603
0604
0605
0606
0607
0608
0609
0610
0611
0612
0613
0614
0615
0617
0618
0619
0621
0622
0623
0624
0625
0627
0628
0629
0630
0631
0632
0633
0634
0635
0636
0637
0638
0639
0640
0641
0642
0643
0644
0645
0646
0647
0648
0649
0650
0651
0652
0653
0654
0655
0656
0657
0659
0660
0661
0662
0663
0664
0666
0667
0668
0669
0670
0671
0672
0673
0675
0676
0677
0678
0679
0680
0681
0682
0683
0684
0685
0686
0687
0689
0690
0691
0692
0693
0694
0695
0696
0697
0698
0699
0700
0701
0702
0703
0704
0705
0706
0707
0708
0709
0710
0711
0713
0714
0715
0716
0717
0718
0719
0720
0721
0723
0725
0726
0727
0728
0729
0730
0731
0732
0733
0734
0735
0736
0737
0738
0739
0740
0741
0742
0743
0744
0745
0746
0747
0748
0749
0750
0751
0752
0753
0755
0756
0757
0758
0759
0760
0761
0763
0764
0765
0766
0767
0768
0769
0770
0771
0772
0773
0774
0775
0776
0777
0778
0779
0780
0781
0782
0783
0784
0785
0786
0787
0788
0789
0790
0791
0792
0793
0794
0795
0796
0797
0798
0799
0800
0801
0802
0803
0804
0805
0806
0807
0808
0809
0810
0811
0812
0813
0814
0816
0817
0818
0819
0820
0821
0822
0823
0824
0825
0826
0827
0828
0829
0830
0831
0832
0833
0834
0835
0836
0837
0838
0839
0840
0841
0842
0843
0844
0845
0846
0847
0848
0849
0850
0851
0852
0853
0854
0855
0857
0858
0859
0860
0861
0862
0863
0864
0865
0866
0867
0868
0869
0870
0871
0872
0873
0874
0875
0876
0877
0878
0879
0880
0881
0882
0883
0884
0885
0886
0887
0889
0890
0891
0892
0893
0894
0895
0896
0897
0898
0899
0900
0901
0902
0903
0904
0905
0906
0907
0908
0909
0910
0911
0913
0914
0915
0916
0917
0918
0919
0920
0921
0922
0923
0924
0925
0926
0927
0928
0929
0930
0931
0932
0933
0934
0935
0936
0937
0938
0939
0940
0941
0942
0943
0944
0945
0946
0947
0948
0949
0950
0951
0952
0953
0954
0955
0956
0957
0959
0960
0961
0962
0963
0964
0965
0966
0967
0968
0969
0971
0972
0973
0974
0976
0977
0978
0979
0980
0981
0982
0983
0984
0985
0986
0988
0989
0990
0991
0992
0993
0994
0995
0996
0997
0998
0999
1000
1001
1002
1003
1004
1005
1006
1007
1008
1009
1010
1011
1012
1013
1014
1015
1016
1017
1018
1019
1020
1021
1022
1023
1024
1025
1026
1027
1028
1029
1030
1031
1032
1033
1034
1035
1036
1037
1038
1039
1040
1041
1042
1043
1044
1045
1046
1047
1048
1049
1050
1051
1052
1053
1054
1055
1057
1058
1059
1060
1061
1062
1063
1064
1065
1066
1067
1068
1069
1070
1071
1072
1073
1074
1075
1076
1077
1078
1079
1080
1081
1082
1083
1084
1085
1086
1087
1088
1089
1090
1091
1092
1093
1094
1095
1096
1097
1098
1099
1101
1102
1103
1104
1105
1106
1107
1108
1110
1111
1112
1113
1114
1115
1116
1117
1118
1119
1120
1121
1122
1124
1125
1126
1127
1128
1129
1130
1131
1132
1133
1134
1135
1136
1137
1138
1139
1140
1141
1142
1143
1144
1145
1146
1147
1148
1149
1150
1151
1152
1153
1154
1155
1156
1158
1159
1160
1161
1162
1163
1164
1165
1166
1168
1169
1170
1171
1172
1173
1174
1175
1176
1177
1178
1179
1180
1181
1182
1184
1185
1186
1187
1188
1189
1190
1191
1192
1193
1194
1195
1196
1197
1198
1199
1200
1201
1202
1203
1204
1205
1206
1207
1209
1210
1211
1212
1213
1214
1215
1216
1217
1218
1219
1220
1221
1222
1223
1224
1225
1226
1227
1229
1230
1231
1232
1233
1234
1235
1236
1237
1238
1239
1240
1241
1242
1243
1244
1245
1246
1247
1248
1250
1251
1252
1253
1254
1255
1256
1257
1259
1260
1261
1262
1263
1264
1265
1266
1267
1269
1270
1271
1272
1273
1274
1275
1276
1277
1278
1279
1280
1281
1282
1285
1286
1287
1288
1289
1290
1291
1292
1293
1294
1295
1296
1297
1298
1299
1301
1302
1303
1304
1305
1306
1307
1308
1309
1310
1311
1312
1313
1314
1315
1316
1318
1321
1322
1323
1324
1325
1326
1327
1328
1329
1330
1331
1332
1333
1334
1335
1336
1337
1338
1339
1340
1342
1343
1344
1345
1346
1347
1348
1349
1350
1351
1352
1353
1354
1355
1356
1357
1358
1359
1360
1361
1362
1363
1364
1365
1366
1367
1368
1369
1370
1371
1372
1373
1374
1375
1376
1377
1378
1379
1380
1381
1382
1383
1384
1385
1386
1387
1388
1389
1390
1391
1392
1393
1394
1395
1396
1397
1398
1399
1400
1401
1402
1403
1404
1406
1407
1408
1409
1410
1411
1412
1413
1414
1415
1416
1417
1418
1419
1420
1421
1422
1423
1424
1425
1426
1427
1428
1429
1430
1431
1432
1434
1435
1436
1437
1438
1439
1440
1441
1442
1444
1445
1446
1447
1448
1449
1450
1451
1452
1453
1454
1455
1456
1457
1458
1459
1460
1461
1462
1463
1464
1465
1466
1467
1468
1469
1470
1471
1472
1473
1474
1475
1476
1477
1478
1479
1480
1481
1482
1483
1484
1485
1486
1487
1488
1489
1490
1491
1492
1493
1494
1495
1496
1497
1498
1499
1500
1501
1502
1504
1505
1506
1507
1508
1509
1510
1511
1512
1513
1514
1515
1516
1517
1518
1519
1520
1521
1522
1523
1524
1525
1526
1527
1528
1529
1530
1533
1534
1535
1536
1537
1538
1539
1540
1541
1542
1543
1544
1545
1546
1547
1548
1549
1550
1551
1552
1553
1554
1555
1556
1557
1558
1559
1560
1561
1562
1563
1564
1565
1566
1567
1568
1569
1570
1571
1572
1573
1574
1575
1577
1578
1579
1580
1581
1582
1583
1584
1585
1587
1588
1589
1590
1591
1592
1593
1594
1595
1596
1597
1598
1599
1600
1601
1603
1604
1606
1607
1608
1609
1610
1611
1612
1613
1614
1615
1616
1617
1618
1619
1620
1621
1623
1624
1625
1626
1627
1628
1629
1630
1631
1632
1633
1634
1635
1636
1637
1638
1639
1640
1641
1642
1643
1644
1645
1646
1647
1648
1649
1650
1651
1652
1653
1654
1655
1656
1657
1658
1659
1660
1661
1662
1663
1664
1665
1666
1667
1668
1669
1670
1671
1672
1673
1674
1675
1676
1677
1678
1679
1680
1681
1682
1683
1684
1685
1686
1687
1688
1689
1690
1691
1692
1693
1695
1696
1697
1699
1700
1701
1702
1703
1704
1705
1706
1707
1708
1709
1710
1712
1713
1714
1715
1717
1718
1719
1720
1722
1723
1724
1726
1727
1728
1729
1730
1731
1733
1734
1735
1736
1737
1738
1739
1740
1741
1742
1743
1744
1745
1746
1747
1748
1749
1750
1751
1752
1753
1755
1756
1757
1758
1759
1760
1761
1762
1763
1764
1765
1766
1767
1768
1769
1770
1771
1772
1773
1774
1776
1777
1778
1779
1780
1781
1782
1784
1785
1786
1787
1788
1789
1790
1791
1792
1793
1794
1795
1796
1797
1798
1799
1800
1801
1802
1803
1804
1805
1807
1808
1809
1810
1811
1812
1814
1815
1816
1817
1818
1819
1820
1821
1822
1824
1825
1826
1827
1828
1829
1830
1831
1832
1833
1834
1835
1836
1837
1838
1839
1840
1841
1842
1843
1844
1845
1846
1847
1848
1849
1850
1851
1852
1853
1854
1855
1856
1858
1859
1860
1861
1862
1863
1864
1865
1866
1867
1868
1870
1871
1872
1873
1874
1875
1876
1877
1878
1879
1880
1881
1882
1883
1884
1885
1886
1887
1888
1890
1891
1892
1893
1894
1895
1896
1897
1898
1899
1900
1901
1903
1904
1905
1906
1907
1908
1909
1910
1911
1912
1913
1914
1915
1917
1918
1919
1920
1921
1922
1923
1924
1925
1926
1927
1928
1929
1930
1931
1932
1933
1934
1935
1936
1937
1938
1939
1940
1941
1942
1943
1944
1945
1947
1948
1949
1950
1951
1952
1953
1954
1955
1956
1957
1958
1959
1960
1961
1962
1963
1964
1965
1966
1967
1968
1969
1970
1971
1972
1973
1974
1975
1976
1977
1979
1980
1981
1982
1983
1984
1985
1986
1987
1988
1989
1991
1992
1993
1994
1995
1996
1997
1998
1999
2000
2001
2002
2003
2004
2005
2006
2007
2008
2009
2010
2011
2012
2013
2014
2015
2016
2017
2018
2019
2020
2021
2022
2023
2025
2026
2027
2028
2029
2030
2031
2032
2033
2034
2035
2036
2038
2039
2040
2041
2042
2043
2044
2045
2046
2047
2048
2049
2050
2051
2052
2053
2054
2055
2056
2057
2058
2059
2060
2062
2063
2064
2065
2066
2067
2068
2069
2070
2071
2072
2073
2074
2075
2076
2077
2078
2079
2080
2081
2082
2083
2084
2085
2086
2087
2088
2089
2090
2091
2092
2093
2095
2096
2097
2098
2099
2100
2101
2102
2103
2104
2105
2106
2107
2108
2109
2110
2111
2112
2113
2114
2115
2116
2117
2118
2119
2120
2121
2122
2123
2124
2125
2126
2127
2128
2129
2130
2132
2133
2134
2135
2136
2137
2138
2139
2140
2141
2142
2143
2144
2145
2146
2147
2148
2149
2150
2151
2152
2153
2154
2157
2158
2159
2160
2161
2162
2163
2164
2165
2166
2167
2168
2170
2171
2172
2173
2174
2175
2177
2178
2179
2180
2181
2182
2183
2184
2185
2186
2187
2188
2189
2190
2191
2192
2193
2194
2195
2196
2197
2198
2199
2200
2201
2202
2203
2204
2205
2206
2207
2208
2209
2210
2211
2212
2213
2214
2215
2216
2217
2218
2219
2220
2221
2222
2223
2224
2225
2226
2227
2228
2229
2230
2231
2232
2233
2234
2235
2236
2237
2238
2239
2240
2241
2242
2243
2244
2245
2246
2247
2248
2249
2250
2251
2252
2253
2254
2255
2256
2257
2258
2259
2261
2262
2263
2264
2265
2266
2267
2268
2269
2270
2271
2272
2273
2274
2275
2276
2277
2278
2279
2280
2281
2282
2283
2284
2285
2286
2287
2288
2289
2290
2291
2292
2294
2295
2296
2297
2298
2300
2301
2302
2303
2304
2305
2306
2307
2308
2309
2310
2311
2312
2313
2314
2315
2316
2317
2318
2319
2320
2321
2322
2323
2324
2325
2326
2327
2328
2329
2330
2331
2332
2333
2334
2335
2336
2337
2338
2339
2340
2341
2342
2343
2344
2345
2346
2347
2348
2349
2350
2351
2353
2354
2355
2356
2357
2358
2359
2361
2362
2363
2364
2365
2366
2367
2368
2369
2370
2371
2372
2373
2374
2375
2376
2377
2378
2379
2380
2381
2383
2384
2387
2388
2390
2391
2392
2393
2395
2396
2397
2398
2399
2400
2401
2402
2403
2404
2405
2406
2407
2408
2409
2410
2411
2412
2413
2414
2415
2416
2417
2418
2419
2420
2421
2422
2424
2425
2426
2427
2429
2430
2431
2434
2435
2436
2437
2438
2439
2440
2441
2442
2443
2444
2445
2446
2447
2448
2449
2450
2451
2452
2453
2454
2455
2456
2457
2458
2459
2460
2461
2462
2463
2464
2465
2467
2468
2469
2470
2471
2472
2473
2474
2475
2476
2477
2478
2479
2480
2481
2484
2486
2487
2488
2489
2490
2492
2493
2494
2495
2498
2499
2500
2501
2502
2503
2505
2506
2507
2508
2510
2512
2513
2515
2516
2517
2518
2519
2521
2522
2523
2524
2525
2526
2527
2528
2529
2530
2532
2533
2534
2535
2537
2538
2539
2540
2541
2543
2544
2545
2546
2547
2548
2549
2550
2551
2552
2553
2554
2555
2556
2557
2558
2560
2561
2562
2563
2564
2565
2566
2567
2568
2569
2570
2571
2572
2573
2574
2575
2576
2578
2579
2581
2582
2583
2584
2585
2586
2587
2588
2589
2590
2591
2592
2593
2594
2596
2597
2598
2599
2600
2601
2602
2604
2605
2606
2607
2609
2610
2611
2612
2613
2614
2615
2616
2617
2618
2619
2620
2621
2622
2623
2624
2625
2626
2627
2628
2629
2630
2631
2632
2633
2634
2635
2636
2637
2638
2639
2640
2641
2642
2643
2644
2645
2646
2647
2648
2649
2650
2651
2652
2653
2654
2655
2656
2658
2659
2660
2661
2662
2663
2664
2665
2666
2667
2668
2669
2670
2671
2672
2673
2674
2675
2676
2677
2678
2679
2680
2681
2683
2684
2685
2686
2687
2688
2689
2690
2691
2692
2693
2694
2695
2696
2697
2698
2699
2700
2701
2702
2703
2704
2705
2706
2707
2708
2709
2710
2711
2713
2714
2715
2716
2717
2718
2719
2720
2721
2722
2723
2724
2725
2726
2727
2728
2729
2730
2732
2733
2734
2735
2736
2737
2738
2739
2740
2742
2743
2744
2745
2746
2747
2748
2749
2750
2751
2752
2753
2754
2755
2756
2757
2758
2759
2760
2761
2762
2763
2764
2765
2766
2767
2768
2769
2770
2771
2772
2773
2774
2775
2776
2777
2778
2779
2780
2781
2782
2783
2784
2785
2786
2787
2788
2789
2790
2791
2793
2794
2795
2796
2797
2799
2800
2801
2802
2804
2805
2806
2807
2808
2809
2810
2811
2812
2813
2814
2815
2816
2817
2818
2819
2820
2821
2822
2823
2824
2825
2826
2827
2828
2829
2830
2831
2832
2833
2834
2835
2836
2838
2839
2840
2841
2842
2844
2845
2846
2847
2848
2849
2850
2851
2852
2853
2854
2855
2856
2857
2858
2859
2860
2861
2862
2863
2865
2866
2867
2868
2869
2870
2871
2872
2873
2874
2875
2876
2877
2878
2879
2880
2881
2882
2883
2884
2885
2887
2888
2889
2890
2891
2892
2893
2894
2895
2896
2897
2898
2899
2900
2901
2902
2903
2904
2905
2906
2907
2908
2909
2910
2911
2913
2914
2915
2916
2917
2918
2919
2920
2921
2923
2924
2925
2926
2927
2928
2929
2930
2931
2932
2933
2934
2935
2936
2937
2938
2939
2940
2941
2942
2943
2944
2945
2946
2947
2948
2949
2950
2951
2952
2953
2954
2955
2956
2958
2959
2960
2961
2962
2963
2964
2965
2966
2967
2968
2969
2970
2971
2972
2973
2974
2975
2976
2977
2978
2979
2980
2981
2982
2983
2984
2985
2986
2989
2991
2992
2993
2994
2995
2996
2997
2998
2999
3000
3001
3002
3003
3004
3005
3006
3007
3008
3009
3010
3011
3012
3013
3014
3015
3016
3017
3018
3019
3020
3021
3022
3023
3024
3025
3026
3027
3029
3030
3031
3032
3033
3034
3035
3037
3038
3039
3042
3043
3044
3046
3047
3048
3049
3050
3051
3052
3053
3055
3056
3057
3058
3059
3060
3061
3062
3064
3065
3066
3067
3068
3069
3070
3071
3072
3073
3074
3075
3076
3077
3078
3079
3080
3081
3082
3083
3084
3085
3086
3088
3089
3090
3091
3092
3093
3094
3095
3096
3097
3098
3099
3100
3101
3102
3103
3104
3105
3106
3107
3108
3109
3110
3111
3112
3113
3114
3115
3116
3117
3118
3119
3120
3121
3122
3123
3124
3125
3126
3127
3128
3129
3130
3131
3132
3133
3134
3135
3136
3137
3138
3139
3140
3141
3142
3143
3144
3145
3146
3147
3148
3149
3150
3151
3152
3153
3155
3156
3157
3158
3159
3161
3162
3163
3164
3165
3166
3167
3168
3169
3170
3171
3172
3173
3174
3175
3176
3177
3178
3179
3180
3181
3182
3183
3184
3185
3186
3187
3188
3189
3191
3192
3193
3194
3195
3196
3197
3198
3199
3200
3201
3202
3203
3204
3205
3206
3207
3208
3209
3210
3211
3212
3213
3214
3215
3216
3218
3219
3220
3221
3222
3224
3225
3226
3227
3228
3229
3230
3231
3232
3233
3234
3235
3236
3237
3238
3239
3240
3241
3242
3243
3244
3245
3246
3247
3248
3249
3250
3251
3252
3253
3254
3255
3256
3257
3258
3259
3260
3261
3262
3263
3264
3265
3266
3267
3268
3269
3270
3271
3272
3273
3274
3275
3276
3278
3279
3280
3281
3283
3284
3285
3286
3287
3288
3289
3290
3291
3292
3293
3294
3295
3296
3297
3298
3299
3300
3301
3302
3303
3304
3305
3306
3307
3308
3309
3310
3311
3312
3313
3314
3315
3317
3318
3319
3320
3321
3322
3323
3324
3325
3326
3327
3328
3331
3332
3334
3335
3336
3337
3338
3339
3340
3341
3342
3343
3344
3345
3346
3347
3348
3349
3350
3351
3352
3353
3354
3355
3356
3358
3359
3360
3361
3362
3363
3364
3365
3366
3367
3368
3369
3370
3371
3372
3373
3374
3375
3377
3378
3379
3380
3381
3382
3383
3384
3385
3386
3387
3388
3391
3392
3393
3394
3395
3396
3397
3399
3400
3401
3402
3403
3404
3405
3406
3407
3408
3410
3411
3412
3413
3414
3415
3416
3417
3418
3419
3420
3421
3422
3424
3425
3426
3427
3428
3429
3430
3431
3432
3433
3434
3435
3436
3437
3438
3439
3440
3441
3442
3443
3444
3445
3446
3447
3448
3449
3450
3451
3452
3453
3454
3455
3457
3458
3459
3460
3461
3462
3463
3464
3465
3466
3467
3468
3469
3470
3471
3472
3474
3475
3476
3477
3478
3479
3480
3481
3482
3483
3484
3485
3486
3487
3488
3489
3490
3491
3492
3493
3494
3495
3496
3497
3498
3499
3500
3501
3502
3503
3505
3506
3507
3508
3509
3510
3511
3512
3513
3514
3515
3516
3517
3518
3519
3520
3522
3523
3524
3525
3526
3527
3528
3529
3530
3532
3533
3534
3535
3536
3537
3538
3539
3540
3541
3542
3543
3544
3545
3546
3547
3548
3549
3550
3551
3552
3553
3554
3555
3556
3557
3558
3559
3560
3561
3562
3563
3564
3565
3566
3567
3568
3569
3570
3571
3572
3573
3574
3575
3576
3577
3578
3579
3580
3581
3582
3583
3584
3585
3587
3588
3589
3590
3591
3592
3593
3594
3595
3596
3597
3598
3600
3601
3602
3603
3604
3605
3606
3607
3608
3609
3610
3611
3612
3613
3614
3615
3616
3617
3618
3619
3620
3621
3622
3623
3624
3625
3626
3627
3628
3629
3630
3631
3632
3633
3634
3635
3636
3637
3638
3639
3640
3641
3642
3643
3644
3645
3646
3647
3648
3649
3650
3651
3652
3653
3654
3655
3656
3658
3659
3660
3661
3662
3663
3664
3665
3666
3667
3668
3669
3670
3671
3672
3673
3675
3676
3677
3678
3680
3681
3682
3683
3684
3685
3686
3687
3688
3689
3691
3693
3694
3695
3696
3697
3698
3699
3700
3701
3702
3703
3704
3705
3706
3707
3708
3709
3710
3711
3712
3713
3714
3715
3716
3717
3718
3719
3720
3721
3722
3723
3724
3725
3726
3727
3728
3729
3730
3731
3732
3733
3734
3735
3736
3737
3738
3739
3740
3741
3742
3743
3745
3746
3747
3748
3749
3750
3751
3752
3753
3754
3755
3756
3757
3758
3759
3760
3761
3762
3763
3764
3765
3766
3767
3768
3769
3770
3771
3772
3773
3774
3775
3776
3777
3778
3779
3780
3781
3782
3783
3784
3785
3786
3787
3788
3789
3790
3791
3792
3793
3794
3795
3796
3797
3798
3799
3800
3801
3802
3803
3804
3805
3806
3807
3808
3809
3810
3811
3813
3814
3815
3816
3817
3818
3819
3820
3821
3822
3823
3824
3826
3827
3828
3829
3830
3831
3832
3833
3834
3835
3836
3837
3838
3839
3840
3841
3842
3843
3844
3845
3846
3847
3848
3849
3850
3851
3852
3853
3854
3855
3856
3859
3860
3861
3862
3863
3864
3865
3867
3868
3869
3870
3871
3872
3873
3874
3875
3876
3877
3879
3880
3881
3882
3883
3884
3885
3886
3887
3888
3889
3890
3891
3892
3893
3894
3895
3896
3897
3898
3899
3900
3902
3903
3904
3905
3906
3907
3908
3909
3910
3911
3912
3913
3914
3915
3917
3918
3919
3920
3921
3922
3923
3924
3925
3926
3927
3928
3929
3930
3931
3932
3933
3934
3935
3936
3937
3938
3939
3940
3941
3942
3943
3944
3945
3946
3947
3948
3949
3950
3951
3952
3953
3954
3956
3957
3958
3959
3960
3961
3962
3963
3964
3965
3966
3967
3968
3969
3970
3971
3972
3973
3974
3975
3976
3977
3978
3979
3981
3982
3983
3984
3985
3986
3987
3988
3989
3990
3991
3994
3995
3996
3997
3998
3999
4000
4001
4002
4003
4004
4005
4006
4008
4009
4010
4011
4012
4013
4014
4016
4017
4018
4020
4021
4022
4023
4024
4027
4028
4029
4030
4031
4032
4033
4034
4035
4036
4037
4038
4039
4040
4041
4042
4043
4044
4045
4046
4047
4048
4049
4050
4051
4052
4053
4054
4055
4056
4057
4058
4059
4060
4061
4062
4063
4064
4065
4066
4067
4068
4069
4070
4071
4072
4073
4074
4075
4076
4077
4078
4079
4080
4081
4082
4084
4085
4087
4088
4089
4090
4091
4092
4093
4094
4095
4096
4097
4098
4099
4100
4101
4102
4103
4104
4105
4106
4107
4108
4109
4110
4111
4113
4114
4115
4116
4117
4118
4119
4121
4122
4123
4124
4125
4126
4127
4128
4129
4130
4131
4132
4133
4134
4135
4136
4137
4139
4140
4141
4142
4144
4145
4146
4147
4148
4149
4150
4151
4152
4153
4154
4155
4156
4157
4158
4159
4160
4161
4162
4163
4164
4165
4166
4167
4168
4169
4170
4171
4172
4173
4174
4175
4176
4177
4178
4179
4180
4181
4182
4183
4184
4185
4186
4187
4188
4189
4190
4191
4192
4193
4194
4195
4196
4197
4198
4199
4201
4202
4203
4204
4205
4206
4207
4208
4209
4210
4211
4212
4214
4215
4216
4217
4218
4219
4220
4221
4222
4223
4224
4225
4226
4227
4228
4229
4230
4231
4233
4234
4235
4236
4237
4238
4239
4240
4241
4242
4243
4244
4245
4246
4247
4248
4249
4250
4251
4252
4253
4254
4255
4256
4257
4258
4259
4260
4261
4262
4263
4264
4265
4266
4267
4268
4269
4270
4271
4272
4273
4274
4275
4276
4277
4278
4279
4280
4281
4282
4283
4284
4285
4286
4287
4288
4289
4291
4292
4293
4295
4296
4297
4298
4299
4300
4301
4302
4303
4304
4305
4306
4308
4309
4310
4311
4312
4313
4314
4315
4316
4317
4318
4319
4320
4321
4322
4323
4324
4325
4326
4327
4328
4329
4330
4331
4332
4333
4334
4335
4336
4337
4338
4339
4340
4341
4342
4343
4344
4345
4346
4347
4348
4349
4350
4351
4352
4353
4354
4355
4356
4357
4358
4359
4360
4361
4362
4363
4364
4365
4366
4367
4368
4369
4370
4371
4372
4373
4374
4375
4376
4377
4378
4379
4380
4381
4382
4383
4384
4385
4386
4387
4388
4389
4390
4391
4392
4393
4394
4395
4396
4397
4398
4399
4400
4401
4402
4403
4404
4405
4406
4407
4408
4409
4410
4411
4412
4413
4414
4415
4416
4417
4418
4419
4420
4421
4422
4423
4424
4425
4426
4427
4428
4429
4430
4431
4432
4433
4434
4435
4436
4437
4438
4439
4441
4444
4445
4446
4447
4448
4449
4450
4452
4453
4454
4455
4456
4457
4458
4459
4460
4461
4462
4463
4464
4465
4466
4467
4470
4471
4472
4473
4474
4475
4476
4477
4478
4479
4480
4481
4482
4483
4484
4485
4486
4487
4488
4489
4490
4491
4492
4493
4494
4495
4496
4497
4498
4499
4500
4501
4502
4503
4504
4505
4506
4507
4508
4509
4510
4511
4512
4513
4514
4515
4516
4517
4518
4519
4520
4521
4523
4524
4525
4526
4527
4528
4529
4530
4531
4532
4533
4534
4535
4537
4538
4539
4540
4541
4542
4543
4544
4545
4546
4547
4548
4549
4550
4551
4552
4553
4554
4555
4556
4557
4558
4559
4560
4561
4562
4563
4564
4565
4567
4568
4569
4570
4571
4572
4573
4574
4575
4576
4577
4578
4579
4580
4581
4582
4583
4584
4585
4586
4587
4588
4589
4590
4591
4592
4593
4594
4595
4596
4597
4598
4599
4600
4601
4602
4603
4604
4605
4606
4607
4608
4609
4610
4611
4612
4613
4614
4615
4616
4617
4618
4619
4620
4621
4622
4623
4624
4625
4626
4627
4628
4629
4630
4631
4632
4633
4634
4635
4636
4637
4638
4639
4640
4641
4642
4643
4644
4645
4646
4647
4648
4649
4650
4651
4652
4653
4654
4655
4656
4657
4658
4659
4660
4661
4662
4663
4664
4665
4666
4667
4668
4671
4673
4674
4675
4676
4677
4678
4679
4680
4682
4683
4684
4685
4686
4687
4688
4689
4690
4691
4692
4693
4694
4695
4696
4697
4698
4699
4700
4701
4702
4703
4704
4706
4707
4708
4709
4710
4711
4712
4713
4714
4715
4716
4717
4718
4719
4720
4721
4722
4723
4724
4725
4726
4727
4728
4729
4730
4731
4732
4733
4734
4735
4736
4737
4738
4739
4740
4741
4742
4743
4744
4745
4747
4748
4749
4750
4751
4752
4753
4755
4757
4758
4759
4760
4761
4762
4763
4764
4765
4766
4767
4768
4769
4770
4771
4772
4773
4774
4775
4776
4777
4778
4779
4780
4781
4782
4783
4784
4785
4786
4787
4788
4789
4790
4791
4792
4793
4794
4795
4796
4797
4798
4799
4800
4801
4802
4803
4804
4805
4806
4807
4808
4809
4810
4811
4812
4813
4814
4815
4816
4817
4818
4819
4820
4821
4822
4823
4825
4826
4827
4828
4829
4830
4831
4832
4833
4834
4835
4836
4837
4838
4839
4840
4841
4843
4844
4845
4846
4847
4848
4849
4850
4851
4852
4853
4855
4856
4857
4858
4859
4860
4861
4862
4863
4864
4865
4866
4867
4869
4870
4871
4872
4873
4874
4875
4876
4877
4878
4879
4880
4882
4883
4884
4885
4886
4887
4888
4889
4890
4891
4892
4893
4894
4895
4896
4897
4898
4899
4900
4901
4902
4903
4904
4905
4906
4907
4908
4909
4910
4911
4912
4913
4914
4915
4916
4917
4918
4919
4920
4921
4922
4924
4925
4926
4927
4928
4929
4930
4931
4932
4933
4934
4935
4936
4938
4939
4940
4941
4942
4943
4944
4945
4946
4947
4948
4949
4950
4951
4952
4953
4955
4956
4957
4958
4959
4960
4961
4962
4963
4964
4965
4966
4967
4968
4969
4970
4971
4972
4973
4974
4975
4976
4977
4978
4979
4980
4981
4982
4983
4984
4985
4986
4987
4988
4989
4990
4991
4992
4993
4994
4996
4997
4998
4999
5000
5001
5002
5003
5004
5005
5006
5007
5008
5009
5010
5011
5012
5013
5014
5015
5016
5017
5018
5019
5020
5021
5022
5023
5024
5025
5026
5027
5030
5031
5033
5034
5035
5036
5037
5038
5039
5040
5042
5043
5044
5045
5046
5047
5048
5049
5050
5051
5052
5053
5054
5055
5056
5057
5058
5059
5060
5061
5062
5063
5064
5065
5066
5067
5068
5069
5070
5071
5072
5073
5074
5075
5076
5077
5078
5079
5080
5081
5082
5083
5084
5085
5086
5087
5088
5089
5090
5091
5092
5093
5094
5095
5096
5097
5098
5099
5100
5101
5102
5103
5104
5105
5106
5107
5108
5109
5110
5111
5112
5113
5114
5115
5116
5118
5120
5121
5122
5123
5126
5127
5128
5129
5130
5131
5132
5133
5134
5135
5136
5137
5138
5140
5141
5142
5143
5144
5145
5146
5148
5149
5150
5151
5152
5153
5154
5155
5156
5157
5158
5159
5160
5161
5162
5163
5164
5165
5166
5167
5168
5169
5170
5171
5172
5173
5174
5175
5176
5177
5178
5179
5180
5181
5182
5183
5184
5185
5186
5187
5188
5189
5190
5191
5192
5193
5194
5195
5196
5198
5199
5200
5201
5202
5203
5204
5205
5206
5208
5209
5210
5211
5212
5213
5214
5215
5216
5217
5218
5219
5220
5221
5222
5223
5224
5225
5226
5227
5228
5229
5230
5231
5232
5233
5234
5235
5236
5237
5238
5239
5240
5241
5242
5243
5244
5245
5246
5247
5248
5249
5250
5252
5253
5254
5255
5256
5257
5258
5259
5260
5261
5262
5263
5264
5265
5266
5267
5268
5269
5270
5271
5272
5273
5274
5275
5276
5277
5278
5279
5280
5281
5282
5283
5284
5285
5286
5287
5288
5289
5290
5291
5292
5293
5294
5295
5296
5297
5298
5299
5300
5301
5302
5303
5304
5305
5306
5308
5309
5310
5311
5312
5313
5314
5315
5317
5318
5319
5320
5321
5322
5323
5324
5325
5326
5327
5328
5329
5330
5331
5333
5334
5335
5336
5337
5338
5339
5340
5341
5342
5343
5344
5345
5346
5347
5348
5349
5350
5351
5352
5353
5354
5355
5357
5358
5359
5360
5361
5362
5363
5364
5365
5366
5367
5368
5369
5370
5371
5372
5373
5374
5375
5376
5377
5378
5379
5380
5381
5382
5383
5384
5385
5386
5387
5388
5389
5390
5391
5392
5393
5394
5395
5396
5397
5398
5399
5400
5401
5402
5403
5404
5405
5406
5407
5408
5409
5410
5411
5412
5413
5414
5415
5416
5417
5418
5419
5420
5421
5422
5423
5425
5426
5427
5428
5429
5430
5431
5432
5434
5435
5436
5438
5440
5441
5442
5443
5444
5445
5446
5447
5448
5449
5450
5451
5452
5453
5454
5455
5456
5458
5459
5460
5461
5462
5463
5464
5465
5466
5467
5468
5469
5470
5471
5472
5473
5474
5475
5476
5477
5478
5480
5481
5482
5483
5484
5485
5487
5488
5489
5490
5491
5492
5493
5494
5496
5497
5499
5500
5501
5502
5503
5504
5505
5506
5507
5508
5509
5510
5511
5512
5513
5514
5515
5516
5517
5518
5519
5520
5521
5522
5524
5525
5526
5527
5528
5529
5530
5531
5532
5533
5534
5535
5536
5537
5538
5539
5540
5541
5542
5543
5544
5545
5546
5547
5548
5549
5550
5551
5552
5553
5554
5555
5556
5557
5558
5559
5561
5562
5563
5564
5565
5566
5567
5568
5569
5570
5571
5572
5573
5574
5575
5576
5577
5578
5579
5580
5581
5582
5583
5584
5585
5587
5588
5589
5590
5591
5592
5593
5594
5595
5596
5597
5598
5599
5600
5601
5602
5604
5605
5606
5607
5608
5609
5610
5611
5612
5613
5614
5615
5616
5617
5618
5619
5620
5621
5622
5623
5624
5625
5627
5628
5631
5632
5633
5634
5635
5636
5637
5638
5639
5640
5641
5642
5643
5644
5645
5646
5647
5648
5649
5650
5651
5652
5653
5654
5655
5656
5657
5658
5659
5660
5661
5662
5663
5664
5665
5666
5667
5669
5670
5671
5672
5673
5674
5675
5676
5677
5678
5680
5681
5682
5684
5687
5688
5689
5690
5691
5692
5693
5694
5695
5696
5697
5698
5699
5700
5701
5702
5703
5704
5705
5706
5707
5708
5709
5710
5711
5712
5713
5714
5715
5716
5718
5719
5720
5721
5722
5723
5724
5725
5726
5727
5728
5729
5730
5731
5732
5733
5734
5735
5736
5737
5738
5739
5740
5741
5742
5743
5744
5745
5746
5747
5748
5750
5751
5752
5753
5754
5755
5756
5757
5758
5759
5760
5761
5762
5763
5764
5765
5766
5767
5768
5769
5770
5771
5772
5773
5774
5775
5776
5777
5778
5779
5780
5781
5782
5783
5784
5785
5786
5787
5788
5789
5790
5791
5792
5793
5794
5795
5796
5797
5798
5799
5800
5801
5802
5803
5804
5805
5806
5807
5808
5809
5811
5812
5813
5814
5816
5817
5818
5819
5820
5821
5822
5823
5824
5825
5826
5827
5828
5829
5830
5831
5832
5833
5834
5835
5836
5837
5838
5839
5840
5841
5842
5843
5844
5845
5846
5847
5848
5850
5851
5852
5853
5854
5855
5856
5857
5858
5859
5860
5861
5862
5863
5864
5865
5866
5867
5868
5869
5870
5871
5872
5873
5874
5875
5876
5877
5878
5879
5880
5881
5882
5883
5885
5886
5887
5888
5889
5890
5892
5893
5894
5895
5896
5897
5898
5899
5901
5902
5903
5904
5905
5906
5907
5908
5909
5911
5912
5913
5914
5915
5916
5917
5918
5919
5920
5921
5922
5924
5925
5926
5927
5928
5929
5930
5931
5932
5933
5934
5935
5936
5937
5938
5939
5941
5942
5943
5944
5945
5947
5948
5949
5950
5951
5952
5953
5954
5955
5956
5957
5958
5959
5960
5961
5962
5963
5964
5965
5966
5967
5968
5969
5970
5971
5972
5973
5974
5975
5976
5977
5978
5979
5980
5981
5982
5983
5984
5985
5986
5987
5988
5989
5990
5991
5992
5993
5994
5995
5996
5997
5998
5999
6000
6003
6004
6005
6006
6007
6008
6009
6010
6011
6012
6013
6014
6015
6016
6017
6018
6019
6020
6021
6022
6023
6024
6025
6026
6027
6028
6029
6031
6032
6033
6034
6035
6036
6037
6038
6039
6040
6041
6042
6043
6044
6045
6046
6047
6048
6049
6050
6051
6052
6053
6054
6055
6056
6057
6058
6059
6060
6061
6062
6063
6064
6065
6066
6067
6068
6069
6070
6071
6072
6073
6074
6075
6076
6077
6078
6079
6080
6081
6083
6084
6085
6086
6087
6088
6089
6090
6091
6092
6093
6094
6095
6096
6097
6098
6099
6100
6101
6102
6103
6104
6105
6106
6107
6108
6109
6110
6111
6112
6113
6114
6115
6116
6117
6118
6119
6120
6121
6122
6123
6124
6125
6126
6127
6128
6129
6130
6131
6132
6133
6134
6135
6136
6137
6140
6141
6142
6143
6144
6145
6146
6147
6148
6149
6151
6152
6153
6154
6155
6156
6157
6158
6159
6160
6161
6162
6163
6164
6165
6166
6167
6168
6169
6170
6171
6172
6173
6174
6175
6176
6178
6179
6180
6181
6182
6183
6184
6185
6187
6188
6189
6190
6191
6192
6193
6194
6195
6196
6197
6198
6199
6200
6201
6202
6203
6204
6205
6206
6207
6208
6209
6210
6211
6212
6213
6214
6215
6216
6217
6218
6219
6220
6221
6222
6223
6224
6225
6226
6227
6228
6229
6230
6231
6232
6233
6234
6235
6236
6237
6238
6239
6240
6241
6242
6243
6244
6245
6246
6247
6248
6249
6250
6251
6252
6253
6254
6255
6256
6257
6258
6259
6260
6261
6262
6263
6265
6266
6267
6268
6269
6270
6271
6272
6273
6274
6275
6276
6277
6278
6279
6280
6281
6282
6283
6284
6285
6286
6287
6288
6289
6290
6291
6292
6293
6294
6295
6296
6297
6298
6299
6300
6301
6302
6303
6304
6305
6306
6307
6308
6309
6311
6312
6313
6314
6315
6316
6317
6318
6319
6320
6321
6322
6323
6324
6325
6326
6327
6328
6329
6330
6331
6332
6333
6334
6335
6336
6337
6338
6339
6340
6342
6343
6344
6345
6346
6347
6348
6349
6350
6351
6352
6353
6354
6355
6356
6357
6358
6359
6360
6361
6362
6363
6364
6365
6366
6367
6368
6369
6370
6371
6372
6373
6374
6375
6376
6377
6378
6379
6380
6382
6383
6384
6385
6386
6387
6388
6389
6390
6391
6392
6393
6394
6395
6396
6397
6398
6399
6400
6401
6402
6403
6404
6405
6406
6407
6408
6409
6410
6411
6412
6413
6414
6415
6416
6417
6418
6419
6420
6421
6422
6423
6424
6425
6426
6427
6428
6429
6430
6431
6432
6433
6434
6435
6437
6439
6440
6441
6442
6443
6444
6445
6446
6447
6448
6449
6450
6451
6452
6453
6454
6455
6456
6457
6458
6459
6460
6461
6462
6463
6464
6465
6466
6467
6468
6469
6470
6471
6472
6473
6474
6475
6476
6477
6478
6480
6481
6482
6483
6484
6485
6486
6487
6488
6489
6490
6491
6492
6493
6494
6495
6496
6497
6498
6499
6500
6501
6502
6503
6504
6505
6506
6507
6508
6509
6510
6511
6512
6514
6515
6516
6517
6518
6519
6520
6521
6523
6524
6525
6526
6527
6528
6529
6530
6531
6532
6533
6534
6535
6536
6537
6538
6539
6540
6541
6542
6543
6544
6545
6546
6547
6548
6549
6550
6551
6552
6553
6554
6555
6556
6557
6558
6559
6560
6561
6562
6563
6564
6565
6566
6567
6568
6570
6571
6572
6573
6574
6575
6576
6577
6578
6579
6580
6581
6582
6583
6584
6586
6587
6588
6589
6590
6591
6592
6593
6594
6595
6596
6597
6598
6599
6600
6601
6602
6603
6605
6606
6607
6608
6609
6610
6611
6612
6613
6614
6615
6616
6617
6618
6619
6620
6621
6622
6623
6624
6625
6626
6627
6628
6629
6630
6631
6632
6633
6634
6635
6636
6637
6638
6639
6640
6641
6642
6643
6644
6645
6646
6647
6648
6649
6650
6651
6652
6653
6654
6655
6656
6657
6658
6660
6661
6662
6663
6664
6665
6667
6668
6669
6670
6671
6673
6674
6675
6676
6677
6678
6679
6680
6681
6682
6683
6684
6686
6687
6688
6689
6690
6691
6692
6693
6694
6695
6696
6697
6698
6699
6700
6701
6702
6703
6704
6705
6706
6707
6708
6709
6710
6711
6712
6713
6714
6715
6716
6717
6718
6719
6720
6721
6722
6723
6724
6725
6726
6727
6728
6729
6730
6731
6732
6733
6734
6735
6736
6737
6738
6739
6741
6742
6743
6744
6745
6746
6747
6748
6749
6750
6751
6752
6753
6754
6755
6756
6757
6758
6759
6760
6761
6762
6763
6765
6766
6767
6768
6769
6770
6771
6772
6773
6774
6775
6776
6777
6778
6779
6780
6781
6782
6783
6784
6786
6787
6788
6789
6790
6791
6792
6793
6794
6795
6796
6797
6798
6800
6801
6802
6803
6804
6805
6806
6807
6808
6809
6810
6811
6812
6813
6814
6815
6816
6817
6818
6819
6820
6821
6822
6823
6824
6825
6826
6827
6828
6829
6830
6831
6833
6835
6836
6837
6838
6839
6840
6841
6842
6843
6844
6845
6846
6848
6849
6850
6851
6852
6853
6854
6855
6856
6857
6859
6860
6861
6862
6863
6864
6865
6866
6867
6868
6869
6870
6871
6872
6873
6874
6875
6876
6877
6878
6879
6880
6881
6882
6883
6884
6885
6886
6887
6888
6890
6891
6892
6893
6894
6895
6896
6897
6898
6899
6900
6901
6902
6903
6904
6905
6907
6908
6909
6910
6911
6912
6913
6914
6915
6916
6917
6918
6919
6920
6921
6922
6923
6924
6925
6926
6927
6928
6929
6930
6933
6934
6935
6936
6937
6938
6939
6940
6941
6942
6943
6944
6945
6946
6947
6948
6949
6950
6952
6953
6954
6955
6956
6957
6958
6959
6960
6961
6962
6963
6964
6965
6966
6967
6968
6969
6970
6971
6972
6973
6974
6975
6976
6977
6978
6979
6980
6981
6982
6983
6984
6986
6987
6988
6989
6990
6991
6992
6993
6994
6995
6996
6997
6998
6999
7001
7002
7003
7004
7005
7006
7007
7008
7009
7010
7011
7012
7013
7014
7015
7016
7017
7018
7019
7020
7021
7023
7025
7026
7027
7029
7030
7031
7032
7033
7034
7035
7036
7037
7038
7039
7040
7041
7042
7043
7044
7045
7046
7047
7048
7049
7050
7051
7052
7053
7054
7055
7057
7058
7059
7060
7061
7062
7063
7064
7065
7066
7067
7068
7070
7071
7072
7073
7074
7075
7076
7077
7078
7079
7080
7081
7082
7083
7084
7085
7086
7087
7088
7089
7090
7091
7092
7093
7094
7095
7096
7097
7098
7099
7100
7101
7102
7104
7105
7106
7107
7108
7109
7110
7111
7112
7113
7114
7115
7116
7117
7118
7119
7120
7121
7122
7123
7124
7125
7127
7128
7129
7130
7131
7132
7133
7134
7135
7136
7137
7138
7139
7140
7142
7143
7144
7145
7146
7147
7148
7149
7150
7151
7152
7153
7154
7155
7156
7157
7158
7159
7160
7161
7162
7163
7164
7165
7167
7168
7169
7170
7171
7173
7174
7175
7176
7177
7179
7180
7182
7183
7184
7185
7186
7187
7188
7189
7191
7192
7193
7194
7195
7196
7197
7198
7199
7200
7201
7202
7204
7205
7206
7207
7208
7209
7211

==> datasets/QM9_test.txt <==
000004
000043
000062
000079
000090
000099
000131
000145
000152
000163
000217
000218
000226
000231
000243
000254
000296
000313
000332
000348
000357
000358
000375
000380
000384
000392
000394
000400
000427
000428
000432
000451
000455
000459
000492
000498
000511
000513
000519
000532
000535
000536
000547
000548
000598
000616
000637
000651
000653
000662
000689
000751
000777
000784
000812
000815
000841
000856
000875
000879
000887
000893
000900
000927
000930
000933
000940
000965
000975
000982
000990
001005
001006
001007
001013
001019
001032
001036
001069
001099
001105
001131
001147
001150
001180
001218
001219
001225
001236
001310
001321
001339
001342
001352
001375
001376
001382
001393
001397
001423
001424
001425
001435
001450
001460
001473
001487
001492
001495
001524
001536
001548
001575
001579
001587
001632
001640
001648
001651
001653
001663
001664
001668
001672
001678
001705
001722
001728
001763
001771
001776
001780
001813
001816
001819
001827
001835
001846
001850
001851
001860
001880
001899
001906
001920
001923
001925
001946
001968
001972
001981
001988
001989
002003
002012
002013
002021
002025
002029
002042
002052
002055
002061
002062
002069
002080
002094
002115
002121
002127
002131
002132
002152
002163
002175
002189
002200
002206
002216
002222
002234
002239
002241
002257
002273
002293
002305
002315
002327
002331
002338
002342
002359
002374
002379
002382
002383
002403
002434
002458
002464
002474
002503
002509
002519
002535
002544
002553
002563
002574
002575
002583
002585
002586
002594
002599
002620
002628
002629
002637
002645
002646
002662
002671
002672
002673
002703
002725
002741
002742
002743
002753
002819
002820
002822
002845
002864
002878
002881
002939
002951
002958
002961
002972
002992
003001
003019
003020
003023
003030
003079
003105
003113
003116
003150
003158
003163
003188
003201
003207
003224
003267
003268
003269
003304
003336
003341
003344
003364
003367
003388
003411
003412
003413
003418
003431
003441
003452
003465
003472
003476
003485
003492
003495
003501
003508
003531
003537
003540
003557
003571
003573
003584
003605
003624
003630
003638
003646
003662
003671
003672
003686
003695
003696
003709
003711
003736
003743
003774
003790
003801
003808
003813
003819
003820
003866
003867
003917
003935
003942
003947
003960
003989
004002
004004
004021
004023
004031
004074
004106
004129
004136
004149
004157
004160
004177
004209
004234
004242
004251
004264
004284
004289
004296
004300
004313
004317
004324
004339
004340
004354
004361
004379
004384
004391
004400
004432
004433
004463
004476
004502
004562
004575
004588
004591
004593
004594
004619
004621
004640
004643
004672
004674
004718
004719
004721
004730
004743
004747
004755
004759
004802
004810
004864
004925
004928
004931
004974
004977
004985
004987
005010
005028
005049
005051
005059
005074
005084
005085
005087
005095
005113
005117
005126
005129
005202
005220
005226
005246
005255
005260
005272
005274
005277
005309
005326
005331
005333
005334
005353
005362
005368
005385
005435
005447
005484
005520
005521
005523
005525
005528
005548
005555
005577
005582
005595
005603
005616
005617
005620
005624
005627
005630
005666
005667
005674
005688
005689
005702
005712
005713
005721
005722
005724
005725
005741
005767
005769
005784
005792
005808
005812
005814
005815
005821
005838
005857
005893
005910
005911
005912
005914
005928
005933
005941
005942
005954
005958
005963
005970
005973
005994
005996
006008
006011
006013
006026
006028
006049
006075
006078
006089
006099
006101
006102
006122
006133
006149
006183
006189
006193
006200
006204
006234
006258
006264
006302
006327
006328
006356
006359
006365
006379
006383
006433
006447
006461
006466
006477
006485
006495
006517
006544
006550
006551
006555
006556
006561
006577
006578
006586
006595
006603
006612
006618
006633
006644
006666
006673
006685
006698
006701
006708
006731
006746
006748
006750
006767
006775
006786
006813
006881
006888
006895
006906
006920
006960
006977
007000
007019
007021
007024
007031
007039
007041
007048
007064
007070
007072
007098
007123
007190
007192
007214
007223
007228
007241
007250
007255
007278
007280
007286
007296
007319
007338
007363
007406
007430
007460
007491
007504
007534
007552
007588
007591
007601
007653
007657
007659
007682
007687
007701
007712
007715
007717
007731
007753
007758
007783
007791
007796
007797
007822
007845
007863
007877
007914
007921
007930
007933
007941
007943
007945
007959
007961
007965
007975
007987
007988
007990
007994
007996
008000
008007
008010
008026
008037
008042
008068
008076
008093
008098
008115
008128
008137
008152
008169
008172
008175
008191
008193
008221
008236
008242
008247
008249
008276
008293
008338
008347
008360
008406
008415
008440
008459
008461
008462
008463
008466
008474
008483
008523
008529
008539
008541
008552
008553
008559
008590
008638
008670
008681
008704
008710
008711
008728
008747
008749
008750
008751
008752
008777
008790
008831
008834
008835
008836
008844
008846
008849
008856
008861
008863
008865
008891
008892
008897
008904
008918
008921
008930
008955
008971
008974
008981
009002
009004
009007
009012
009017
009026
009033
009049
009054
009074
009086
009090
009092
009101
009112
009116
009131
009143
009148
009161
009169
009174
009180
009195
009199
009202
009229
009237
009317
009322
009335
009339
009340
009350
009352
009359
009363
009365
009367
009371
009391
009417
009442
009446
009448
009451
009453
009468
009482
009492
009500
009529
009573
009584
009586
009595
009621
009626
009644
009665
009678
009681
009715
009719
009728
009732
009733
009753
009802
009806
009823
009848
009852
009855
009859
009860
009871
009876
009881
009890
009907
009910
009912
009921
009953
009957
009971
009985
010000
010005
010007
010039
010051
010068
010078
010090
010123
010130
010131
010134
010151
010159
010173
010200
010241
010256
010265
010272
010273
010278
010304
010319
010328
010336
010345
010352
010356
010362
010391
010405
010421
010423
010433
010524
010552
010562
010582
010588
010616
010624
010625
010635
010641
010654
010662
010669
010682
010688
010692
010694
010699
010707
010708
010716
010722
010732
010737
010754
010757
010774
010786
010801
010816
010833
010847
010890
010894
010897
010924
010933
010935
010946
010961
010962
010977
010978
010983
010991
010992
010996
010999
011003
011017
011024
011044
011093
011095
011101
011102
011105
011171
011174
011185
011190
011192
011204
011206
011228
011263
011271
011272
011289
011320
011329
011337
011350
011352
011355
011361
011385
011408
011448
011471
011484
011485
011490
011492
011502
011513
011527
011553
011567
011568
011575
011577
011581
011592
011601
011611
011663
011674
011682
011683
011728
011732
011747
011754
011768
011772
011795
011821
011844
011856
011858
011861
011867
011875
011887
011899
011921
011925
011929
011963
011969
011981
011990
012003
012016
012017
012021
012025
012026
012033
012036
012049
012062
012117
012120
012134
012147
012158
012180
012185
012188
012191
012215
012235
012240
012251
012285
012287
012289
012295
012297
012303
012309
012314
012337
012359
012398
012416
012428
012429
012466
012492
012520
012546
012553
012569
012581
012599
012610
012611
012631
012641
012659
012696
012699
012714
012724
012726
012738
012756
012761
012777
012783
012804
012809
012821
012826
012828
012833
012861
012863
012868
012878
012884
012908
012912
012926
012927
012968
012970
012983
013016
013036
013040
013045
013053
013077
013082
013084
013092
013120
013127
013147
013150
013153
013157
013160
013167
013194
013195
013201
013206
013210
013213
013227
013261
013294
013303
013309
013319
013344
013354
013355
013357
013368
013373
013376
013384
013412
013418
013429
013432
013439
013442
013443
013459
013464
013468
013475
013478
013479
013490
013525
013549
013551
013558
013599
013604
013606
013610
013624
013636
013643
013688
013693
013697
013700
013704
013705
013721
013733
013740
013743
013745
013753
013760
013770
013774
013808
013818
013844
013869
013904
013917
013932
013942
013944
013953
013978
013983
013986
014000
014010
014016
014028
014043
014073
014083
014085
014088
014103
014110
014132
014155
014169
014191
014192
014198
014209
014232
014239
014252
014258
014260
014272
014281
014289
014291
014301
014303
014305
014313
014325
014340
014352
014355
014363
014396
014400
014413
014422
014427
014451
014489
014498
014531
014535
014569
014604
014621
014623
014636
014637
014647
014668
014691
014696
014702
014730
014758
014773
014794
014817
014823
014833
014844
014854
014860
014868
014878
014883
014897
014905
014907
014916
014923
014951
014976
014978
014998
015023
015028
015061
015069
015127
015131
015143
015157
015166
015180
015182
015186
015190
015198
015204
015215
015242
015264
015273
015302
015314
015351
015356
015401
015402
015407
015419
015427
015442
015446
015459
015464
015486
015494
015510
015520
015529
015535
015542
015543
015548
015559
015566
015598
015609
015622
015632
015643
015656
015667
015689
015715
015740
015755
015761
015770
015771
015788
015793
015806
015809
015831
015847
015868
015870
015897
015898
015901
015904
015909
015967
015969
015983
015999
016002
016007
016017
016037
016043
016057
016069
016072
016093
016147
016164
016171
016205
016221
016226
016245
016265
016282
016289
016342
016348
016350
016363
016367
016369
016380
016385
016411
016423
016424
016434
016455
016469
016497
016498
016534
016535
016565
016592
016595
016604
016623
016625
016632
016656
016675
016680
016681
016718
016726
016728
016763
016773
016776
016780
016790
016792
016793
016797
016829
016830
016834
016838
016859
016863
016867
016871
016872
016878
016884
016921
016941
017006
017044
017048
017049
017058
017085
017091
017109
017110
017119
017124
017130
017147
017233
017252
017254
017259
017265
017275
017277
017281
017300
017317
017320
017323
017325
017329
017341
017343
017351
017360
017365
017388
017396
017405
017406
017413
017416
017453
017458
017461
017473
017474
017487
017488
017497
017523
017533
017554
017560
017582
017604
017614
017618
017640
017659
017679
017686
017723
017739
017744
017752
017765
017783
017787
017813
017822
017823
017837
017840
017854
017859
017867
017900
017917
017932
017938
017941
017980
017982
017984
018001
018032
018058
018077
018081
018085
018086
018093
018127
018136
018137
018142
018146
018147
018168
018174
018176
018198
018269
018273
018280
018284
018285
018299
018302
018317
018350
018353
018388
018396
018424
018438
018447
018459
018460
018496
018512
018530
018533
018546
018566
018579
018593
018625
018632
018642
018644
018660
018689
018720
018735
018741
018750
018761
018767
018781
018797
018823
018843
018870
018873
018889
018890
018903
018904
018912
018918
018919
018924
018972
018989
019005
019025
019026
019040
019059
019072
019081
019093
019114
019123
019124
019131
019141
019143
019159
019173
019202
019216
019219
019222
019235
019238
019254
019278
019306
019323
019327
019340
019342
019354
019360
019361
019375
019378
019387
019404
019428
019437
019450
019457
019460
019470
019530
019536
019563
019569
019574
019600
019613
019626
019650
019676
019681
019692
019737
019757
019758
019788
019798
019814
019829
019848
019851
019860
019871
019891
019908
019912
019923
019930
019937
019947
019959
019965
019971
019978
019988
020011
020028
020031
020049
020076
020098
020099
020100
020106
020108
020131
020151
020154
020182
020195
020237
020242
020260
020265
020284
020289
020293
020304
020316
020327
020336
020342
020360
020364
020366
020378
020386
020400
020406
020429
020439
020450
020452
020469
020497
020505
020509
020510
020531
020533
020534
020547
020552
020577
020593
020627
020639
020650
020661
020676
020688
020714
020719
020746
020761
020762
020797
020810
020821
020825
020849
020870
020874
020883
020897
020902
020918
020930
020945
020951
020963
020976
020989
021033
021048
021052
021069
021074
021075
021079
021118
021126
021138
021140
021150
021158
021160
021164
021176
021186
021199
021215
021220
021226
021229
021233
021247
021252
021255
021263
021275
021304
021317
021333
021350
021352
021357
021375
021405
021422
021471
021479
021505
021511
021525
021539
021544
021548
021558
021564
021568
021579
021584
021592
021602
021622
021628
021633
021636
021686
021706
021711
021714
021753
021754
021776
021779
021786
021804
021811
021813
021829
021888
021889
021924
021927
021928
021932
021935
021944
021946
021954
021986
021994
021995
022016
022023
022030
022031
022049
022065
022074
022082
022109
022115
022127
022141
022177
022180
022181
022203
022210
022256
022263
022266
022268
022311
022340
022375
022401
022402
022412
022419
022421
022422
022428
022435
022453
022458
022483
022490
022506
022510
022537
022542
022575
022600
022620
022621
022633
022642
022647
022658
022670
022674
022685
022695
022713
022714
022751
022764
022768
022781
022833
022842
022854
022862
022871
022875
022895
022903
022914
022943
022948
022957
022969
023012
023014
023024
023046
023055
023064
023073
023090
023091
023118
023166
023179
023199
023208
023216
023223
023236
023261
023286
023306
023311
023320
023354
023366
023367
023369
023390
023391
023415
023426
023448
023459
023460
023464
023467
023474
023487
023494
023503
023519
023520
023534
023570
023574
023595
023603
023605
023617
023622
023644
023649
023683
023706
023707
023738
023750
023759
023762
023772
023782
023842
023845
023861
023867
023869
023935
023947
023958
023995
024029
024042
024044
024049
024052
024054
024057
024090
024100
024113
024119
024130
024135
024145
024156
024159
024167
024178
024181
024199
024205
024216
024234
024254
024262
024269
024272
024279
024310
024312
024318
024319
024329
024330
024344
024349
024356
024372
024373
024383
024397
024402
024405
024407
024408
024413
024416
024419
024437
024464
024470
024471
024476
024491
024501
024532
024533
024540
024544
024559
024569
024571
024582
024589
024603
024620
024629
024632
024640
024644
024675
024685
024687
024709
024714
024738
024760
024833
024838
024850
024864
024884
024904
024905
024907
024933
024936
024949
024955
024965
024986
025026
025043
025054
025098
025100
025119
025124
025126
025187
025193
025221
025224
025232
025257
025272
025290
025304
025315
025318
025319
025322
025343
025348
025353
025363
025364
025365
025391
025393
025410
025413
025428
025434
025449
025460
025466
025480
025499
025500
025538
025562
025570
025571
025592
025598
025603
025615
025628
025639
025640
025674
025698
025725
025746
025749
025763
025795
025797
025810
025832
025834
025838
025843
025846
025867
025878
025908
025910
025923
025926
025932
025968
025977
025995
025998
026006
026011
026055
026058
026078
026079
026133
026134
026136
026137
026160
026171
026189
026220
026223
026226
026228
026234
026251
026286
026291
026327
026330
026334
026370
026390
026392
026400
026404
026405
026417
026434
026459
026461
026476
026490
026498
026542
026566
026570
026575
026587
026591
026605
026622
026624
026626
026632
026670
026683
026700
026713
026738
026739
026745
026754
026795
026816
026825
026826
026831
026843
026852
026875
026880
026882
026892
026901
026902
026911
026956
026960
026962
026967
026992
026996
026997
027003
027004
027008
027010
027046
027054
027066
027078
027093
027118
027126
027136
027137
027173
027188
027196
027199
027204
027209
027215
027254
027259
027282
027290
027306
027327
027337
027354
027355
027369
027386
027418
027424
027468
027480
027487
027512
027528
027530
027538
027563
027565
027574
027580
027609
027614
027632
027634
027664
027665
027666
027696
027698
027706
027727
027753
027770
027773
027775
027778
027790
027795
027836
027856
027861
027866
027902
027906
027908
027945
027976
027988
028005
028006
028009
028018
028026
028045
028048
028056
028057
028066
028085
028092
028097
028102
028104
028114
028121
028134
028143
028175
028195
028198
028214
028237
028248
028251
028255
028289
028292
028301
028304
028308
028337
028346
028348
028356
028380
028381
028392
028399
028406
028409
028410
028438
028442
028449
028465
028469
028488
028492
028524
028543
028548
028566
028569
028577
028578
028592
028597
028600
028611
028638
028652
028657
028663
028669
028680
028685
028697
028721
028725
028738
028745
028746
028758
028762
028805
028811
028812
028821
028825
028835
028841
028844
028857
028862
028866
028885
028889
028903
028911
028912
028913
028925
028929
028947
028954
028962
028985
028986
028999
029007
029009
029023
029059
029085
029109
029117
029145
029147
029161
029203
029269
029272
029275
029277
029281
029283
029285
029297
029335
029345
029346
029357
029362
029373
029401
029418
029436
029443
029448
029450
029452
029472
029476
029477
029492
029502
029524
029542
029555
029567
029569
029572
029593
029636
029671
029672
029695
029696
029699
029700
029707
029713
029743
029764
029768
029793
029797
029799
029802
029823
029833
029840
029856
029884
029889
029898
029921
029932
029962
029965
029966
029979
029994
030018
030023
030025
030050
030062
030063
030079
030085
030089
030095
030100
030105
030113
030148
030168
030184
030192
030199
030224
030226
030231
030239
030243
030255
030257
030262
030265
030270
030278
030289
030291
030339
030341
030347
030374
030378
030430
030438
030463
030467
030474
030478
030484
030497
030529
030530
030536
030545
030554
030568
030592
030597
030601
030602
030629
030640
030653
030661
030701
030721
030746
030748
030772
030780
030816
030825
030840
030845
030853
030881
030884
030887
030895
030926
030935
030954
030964
030982
031011
031037
031064
031081
031082
031084
031095
031099
031141
031142
031147
031150
031161
031165
031191
031211
031236
031237
031271
031273
031279
031288
031299
031303
031309
031324
031335
031342
031350
031357
031359
031367
031390
031394
031406
031424
031438
031451
031456
031468
031469
031484
031488
031489
031495
031506
031513
031539
031547
031549
031577
031592
031595
031596
031642
031650
031651
031656
031659
031683
031706
031714
031742
031746
031748
031765
031768
031782
031790
031795
031806
031812
031821
031823
031837
031850
031862
031875
031877
031880
031884
031885
031887
031889
031891
031909
031940
031943
031948
031954
031964
031992
032003
032028
032032
032048
032063
032077
032081
032092
032096
032104
032161
032183
032184
032185
032186
032194
032207
032223
032245
032250
032273
032289
032360
032363
032367
032373
032384
032406
032432
032433
032444
032479
032481
032484
032486
032491
032502
032551
032561
032573
032576
032582
032585
032600
032606
032608
032633
032636
032639
032641
032649
032677
032699
032732
032744
032745
032763
032781
032786
032793
032798
032801
032817
032830
032836
032843
032853
032861
032862
032870
032873
032888
032902
032911
032915
032922
032935
032936
032940
032983
032998
033020
033028
033054
033061
033077
033084
033097
033111
033112
033120
033125
033139
033150
033151
033160
033180
033183
033194
033196
033212
033213
033228
033255
033274
033283
033301
033327
033354
033367
033370
033375
033381
033385
033397
033416
033425
033456
033463
033480
033485
033501
033533
033551
033558
033596
033619
033630
033643
033653
033673
033683
033691
033693
033696
033707
033720
033724
033767
033792
033794
033812
033817
033837
033848
033849
033860
033868
033889
033897
033898
033905
033917
033931
033932
033934
033939
033946
033950
033959
033962
033978
033980
033991
033999
034013
034029
034042
034047
034048
034065
034078
034081
034084
034088
034092
034152
034159
034163
034173
034188
034197
034201
034206
034219
034224
034227
034247
034259
034268
034279
034297
034313
034323
034325
034326
034348
034378
034390
034394
034395
034417
034421
034426
034446
034447
034452
034485
034492
034496
034499
034502
034504
034505
034506
034514
034524
034535
034536
034545
034559
034571
034614
034623
034637
034640
034643
034645
034661
034671
034673
034685
034727
034771
034777
034781
034789
034793
034803
034805
034826
034827
034828
034833
034840
034862
034868
034871
034876
034895
034904
034921
034930
034932
034942
034956
034968
034970
035005
035014
035024
035033
035036
035037
035042
035063
035064
035098
035106
035107
035112
035122
035127
035129
035131
035140
035159
035164
035205
035219
035225
035243
035251
035261
035270
035277
035278
035286
035288
035291
035302
035359
035388
035398
035440
035451
035464
035475
035482
035502
035514
035521
035532
035538
035539
035542
035605
035611
035615
035625
035638
035661
035665
035668
035675
035678
035683
035701
035711
035727
035730
035736
035744
035745
035748
035755
035760
035784
035785
035791
035792
035797
035800
035801
035818
035859
035891
035930
035933
035940
035957
035964
035977
035978
036059
036065
036072
036078
036084
036088
036101
036141
036161
036162
036178
036196
036213
036228
036236
036242
036246
036279
036288
036306
036312
036323
036329
036341
036350
036375
036385
036401
036408
036430
036434
036444
036469
036500
036512
036525
036527
036558
036567
036583
036584
036586
036590
036591
036598
036601
036604
036608
036610
036630
036640
036667
036704
036724
036759
036760
036788
036792
036826
036833
036839
036841
036844
036855
036856
036857
036867
036873
036886
036891
036893
036916
036919
036946
036952
036967
036970
036973
036994
037004
037007
037010
037020
037039
037042
037044
037054
037064
037068
037091
037096
037100
037108
037110
037112
037133
037139
037184
037201
037216
037217
037224
037225
037226
037232
037235
037245
037258
037298
037308
037329
037348
037354
037373
037384
037386
037395
037396
037410
037416
037489
037493
037495
037506
037512
037542
037552
037559
037585
037598
037599
037617
037620
037621
037630
037647
037671
037672
037690
037706
037731
037732
037736
037782
037794
037796
037835
037863
037868
037875
037877
037883
037891
037899
037901
037904
037955
037962
037978
037997
037999
038017
038044
038051
038058
038087
038090
038099
038104
038134
038146
038159
038170
038172
038180
038193
038208
038210
038238
038244
038254
038265
038283
038285
038318
038336
038343
038347
038355
038356
038363
038368
038393
038396
038399
038405
038408
038422
038423
038424
038425
038442
038444
038465
038498
038500
038517
038520
038548
038555
038568
038573
038610
038614
038628
038639
038647
038654
038664
038685
038688
038693
038702
038712
038731
038736
038741
038743
038772
038789
038800
038801
038810
038820
038838
038876
038898
038902
038917
038940
038947
038957
038963
038968
038970
038994
039004
039039
039047
039049
039054
039061
039079
039080
039082
039115
039116
039119
039123
039130
039142
039168
039195
039212
039225
039252
039260
039283
039285
039323
039337
039368
039386
039387
039391
039418
039432
039433
039435
039456
039457
039461
039469
039486
039500
039502
039517
039524
039548
039556
039588
039594
039596
039603
039605
039611
039619
039628
039655
039658
039688
039704
039726
039741
039753
039785
039788
039801
039802
039803
039817
039854
039869
039877
039878
039884
039909
039919
039926
039931
039943
039951
039954
039964
039967
039977
039984
039998
040000
040020
040025
040070
040085
040121
040124
040134
040139
040144
040166
040172
040179
040191
040194
040195
040226
040229
040246
040248
040251
040254
040257
040262
040270
040301
040316
040329
040332
040346
040361
040364
040370
040373
040417
040418
040423
040428
040429
040430
040432
040446
040449
040480
040487
040496
040504
040524
040525
040532
040538
040540
040543
040551
040568
040576
040599
040605
040609
040649
040654
040661
040669
040676
040690
040693
040695
040700
040711
040758
040766
040769
040773
040784
040802
040837
040841
040843
040848
040870
040873
040889
040920
040923
040930
040951
040988
040997
041010
041016
041017
041023
041039
041059
041071
041078
041104
041138
041139
041159
041161
041176
041180
041194
041199
041229
041230
041231
041251
041254
041255
041261
041266
041288
041305
041311
041328
041384
041392
041405
041425
041429
041432
041455
041457
041463
041466
041485
041506
041523
041533
041549
041565
041581
041583
041592
041598
041607
041650
041666
041669
041685
041704
041714
041716
041732
041736
041744
041759
041767
041772
041786
041806
041821
041828
041834
041858
041861
041883
041887
041909
041916
041917
041953
041954
041961
041964
041974
041975
041978
041980
041982
041984
041990
041991
041992
042009
042017
042024
042032
042034
042061
042064
042070
042071
042081
042083
042085
042087
042104
042110
042121
042135
042141
042154
042161
042165
042182
042189
042218
042236
042238
042241
042252
042265
042268
042271
042275
042282
042288
042290
042292
042294
042296
042303
042329
042333
042355
042384
042399
042417
042420
042438
042439
042443
042445
042457
042462
042468
042500
042501
042549
042560
042566
042628
042660
042675
042677
042702
042730
042767
042808
042815
042843
042850
042852
042854
042864
042869
042870
042891
042894
042910
042925
042928
042983
042986
042989
043000
043018
043035
043077
043078
043081
043108
043132
043135
043160
043181
043187
043188
043197
043202
043228
043238
043257
043269
043295
043303
043309
043310
043333
043387
043408
043412
043428
043450
043467
043481
043484
043505
043510
043521
043523
043532
043535
043548
043559
043568
043575
043580
043590
043600
043624
043625
043627
043638
043681
043700
043701
043721
043732
043738
043752
043754
043778
043779
043784
043785
043790
043794
043826
043829
043832
043858
043898
043905
043928
043942
043951
043987
043988
044015
044016
044024
044038
044048
044058
044081
044092
044122
044128
044155
044169
044190
044198
044221
044238
044261
044270
044285
044296
044317
044323
044377
044393
044423
044434
044440
044441
044473
044478
044483
044487
044503
044511
044516
044527
044533
044558
044561
044564
044572
044584
044595
044625
044630
044643
044661
044673
044688
044702
044708
044713
044723
044736
044741
044747
044773
044777
044780
044833
044847
044856
044864
044889
044905
044958
044987
044997
045013
045016
045031
045032
045053
045055
045067
045078
045083
045092
045127
045137
045139
045144
045152
045155
045177
045201
045202
045205
045208
045225
045271
045284
045291
045320
045323
045325
045338
045343
045373
045378
045391
045396
045421
045423
045425
045449
045462
045467
045488
045497
045499
045511
045513
045534
045542
045544
045562
045565
045568
045584
045590
045598
045612
045613
045634
045635
045658
045666
045670
045684
045717
045742
045743
045747
045765
045776
045786
045798
045799
045814
045822
045850
045894
045924
045940
045957
045982
045997
046017
046035
046039
046043
046078
046097
046123
046134
046137
046153
046190
046200
046211
046236
046238
046246
046252
046255
046256
046270
046284
046302
046306
046315
046342
046372
046384
046397
046401
046405
046416
046418
046427
046428
046430
046431
046434
046436
046458
046459
046461
046472
046489
046526
046542
046544
046571
046578
046591
046593
046603
046615
046623
046628
046654
046665
046670
046671
046697
046702
046705
046717
046776
046797
046800
046818
046828
046829
046849
046858
046861
046865
046869
046893
046928
046947
046948
046960
046962
046964
046975
046978
046999
047002
047020
047025
047027
047036
047038
047040
047046
047047
047050
047055
047059
047067
047085
047090
047096
047103
047124
047130
047135
047139
047145
047154
047165
047185
047190
047193
047208
047220
047225
047240
047257
047264
047276
047298
047299
047316
047336
047350
047352
047355
047361
047362
047372
047390
047400
047407
047420
047432
047440
047454
047472
047473
047477
047494
047495
047508
047528
047530
047544
047551
047575
047588
047590
047618
047644
047648
047656
047673
047680
047685
047714
047735
047743
047753
047778
047782
047793
047803
047807
047816
047821
047825
047828
047829
047833
047840
047873
047930
047940
047941
047943
047964
047977
047996
048040
048043
048047
048049
048069
048083
048086
048095
048107
048122
048138
048144
048159
048171
048179
048188
048202
048216
048227
048243
048252
048253
048254
048265
048276
048288
048311
048332
048368
048369
048415
048433
048437
048438
048449
048465
048468
048483
048500
048501
048509
048519
048527
048537
048542
048549
048551
048553
048583
048589
048600
048610
048613
048620
048628
048636
048649
048656
048688
048702
048707
048719
048721
048735
048749
048750
048783
048794
048812
048816
048824
048846
048847
048852
048883
048886
048894
048905
048911
048931
048933
048942
048966
048969
048976
048979
048986
048987
049040
049048
049054
049078
049081
049085
049094
049100
049108
049112
049138
049156
049160
049168
049175
049204
049222
049223
049237
049241
049247
049253
049254
049268
049298
049315
049322
049327
049331
049341
049357
049372
049393
049395
049399
049400
049405
049413
049434
049449
049451
049470
049474
049476
049500
049501
049532
049546
049564
049577
049587
049603
049604
049615
049619
049620
049648
049659
049703
049723
049734
049748
049759
049771
049775
049794
049810
049816
049820
049823
049879
049902
049903
049914
049922
049926
049945
049946
049976
049987
050007
050018
050030
050039
050043
050044
050054
050078
050096
050108
050122
050123
050145
050151
050161
050168
050170
050172
050174
050204
050213
050247
050260
050263
050317
050328
050339
050349
050358
050360
050381
050403
050406
050426
050428
050439
050477
050492
050495
050497
050519
050522
050524
050567
050587
050601
050629
050630
050636
050645
050666
050675
050690
050692
050711
050715
050738
050746
050747
050750
050751
050783
050792
050804
050825
050847
050853
050865
050875
050890
050894
050897
050918
050919
050942
050958
050959
050985
051000
051003
051006
051014
051015
051033
051050
051086
051097
051101
051105
051107
051129
051145
051159
051163
051166
051174
051184
051186
051202
051214
051252
051262
051269
051307
051313
051331
051339
051345
051347
051366
051368
051375
051382
051391
051404
051450
051504
051513
051514
051521
051534
051539
051540
051545
051564
051580
051600
051606
051617
051622
051642
051679
051689
051690
051691
051696
051698
051701
051705
051728
051746
051757
051759
051769
051776
051804
051807
051823
051833
051861
051874
051879
051886
051906
051913
051914
051917
051935
051939
051944
051960
051975
051986
051997
051999
052004
052012
052044
052046
052049
052057
052059
052080
052094
052103
052110
052111
052127
052130
052137
052157
052166
052168
052188
052190
052191
052243
052253
052257
052270
052271
052281
052287
052303
052310
052313
052316
052347
052349
052350
052358
052360
052368
052371
052374
052397
052410
052425
052431
052432
052446
052447
052453
052458
052475
052481
052485
052502
052508
052510
052515
052519
052521
052535
052538
052546
052547
052564
052567
052578
052591
052630
052644
052672
052677
052681
052688
052694
052802
052843
052846
052861
052904
052905
052922
052932
052939
052942
052943
052954
052974
052977
052982
052999
053017
053032
053036
053039
053042
053118
053121
053124
053127
053130
053154
053164
053166
053200
053204
053205
053217
053219
053236
053248
053249
053257
053297
053307
053335
053347
053351
053353
053354
053361
053365
053386
053398
053429
053463
053469
053499
053509
053510
053562
053564
053601
053643
053659
053661
053670
053676
053678
053683
053684
053689
053712
053717
053722
053731
053733
053735
053742
053746
053750
053752
053776
053780
053794
053821
053827
053839
053865
053866
053871
053885
053886
053887
053898
053900
053902
053903
053922
053976
053984
053985
053988
053995
053997
054044
054050
054053
054062
054081
054084
054088
054106
054119
054180
054187
054196
054211
054237
054243
054246
054267
054299
054300
054313
054316
054328
054338
054356
054361
054381
054390
054409
054413
054414
054452
054477
054478
054479
054491
054499
054501
054543
054557
054580
054606
054609
054613
054621
054626
054629
054643
054651
054665
054677
054680
054685
054700
054701
054715
054726
054727
054743
054761
054779
054820
054837
054844
054852
054878
054883
054915
054938
054945
054946
054951
054959
054962
054984
054989
054992
055014
055022
055031
055034
055048
055073
055086
055090
055092
055104
055138
055139
055158
055161
055212
055214
055227
055245
055249
055322
055324
055344
055366
055382
055385
055414
055422
055430
055447
055466
055467
055506
055522
055543
055549
055566
055567
055572
055583
055608
055631
055640
055641
055671
055679
055683
055711
055713
055721
055734
055745
055757
055758
055778
055782
055784
055785
055804
055819
055820
055837
055873
055880
055887
055923
055944
055950
055982
055984
055988
056033
056043
056069
056071
056110
056117
056119
056127
056133
056176
056236
056245
056252
056263
056272
056284
056291
056293
056300
056335
056346
056368
056385
056439
056469
056479
056482
056534
056558
056573
056599
056629
056634
056660
056662
056681
056694
056717
056731
056740
056756
056768
056797
056802
056814
056815
056826
056860
056863
056872
056874
056875
056913
056927
056949
056963
056981
056991
057010
057017
057031
057035
057045
057058
057075
057128
057130
057137
057151
057160
057170
057180
057184
057187
057195
057206
057225
057238
057248
057263
057276
057291
057295
057302
057315
057319
057341
057342
057349
057379
057388
057389
057391
057404
057408
057409
057420
057430
057435
057446
057447
057458
057472
057504
057511
057514
057528
057532
057535
057568
057574
057578
057621
057625
057642
057644
057683
057692
057724
057737
057741
057749
057761
057767
057808
057820
057826
057827
057831
057832
057836
057843
057866
057891
057900
057903
057908
057943
057955
057959
057991
058013
058028
058056
058083
058099
058117
058120
058126
058143
058177
058181
058195
058198
058200
058216
058220
058247
058265
058278
058293
058296
058303
058313
058318
058320
058326
058331
058351
058353
058358
058365
058384
058404
058405
058409
058411
058423
058426
058445
058446
058473
058488
058497
058518
058531
058544
058554
058575
058591
058602
058603
058611
058623
058645
058662
058672
058676
058686
058702
058707
058711
058724
058726
058741
058747
058753
058778
058781
058804
058818
058834
058847
058863
058883
058888
058902
058950
058967
058979
058986
058989
058990
058998
059008
059026
059036
059041
059051
059054
059058
059077
059089
059095
059104
059126
059145
059146
059168
059170
059175
059186
059192
059201
059203
059217
059232
059251
059301
059313
059329
059354
059369
059377
059384
059385
059447
059449
059460
059461
059466
059472
059489
059505
059512
059520
059549
059563
059566
059592
059599
059612
059627
059670
059676
059699
059701
059705
059709
059729
059736
059747
059749
059758
059765
059780
059783
059811
059818
059831
059839
059859
059866
059873
059900
059911
059928
059930
059931
059937
059978
060008
060017
060023
060033
060115
060117
060121
060144
060148
060178
060186
060195
060197
060205
060206
060224
060227
060230
060232
060238
060243
060250
060254
060265
060304
060307
060329
060330
060349
060358
060366
060373
060376
060388
060402
060406
060414
060417
060423
060447
060460
060484
060489
060490
060496
060501
060504
060509
060537
060557
060558
060561
060573
060589
060594
060610
060650
060653
060749
060753
060762
060767
060770
060788
060831
060832
060836
060840
060845
060851
060856
060874
060884
060886
060887
060892
060901
060902
060909
060919
060943
060956
060964
060987
061015
061016
061017
061022
061023
061060
061064
061067
061079
061082
061084
061104
061105
061124
061131
061134
061139
061178
061203
061207
061208
061212
061218
061224
061227
061232
061240
061242
061252
061254
061256
061257
061258
061285
061291
061310
061327
061365
061366
061395
061401
061415
061423
061458
061460
061471
061473
061526
061537
061539
061547
061558
061564
061566
061595
061601
061605
061612
061627
061629
061638
061639
061676
061677
061690
061699
061707
061708
061710
061711
061712
061727
061729
061742
061763
061789
061803
061840
061847
061887
061892
061917
061939
061942
061989
061990
062006
062055
062060
062099
062113
062116
062130
062167
062176
062202
062211
062229
062240
062245
062300
062338
062340
062351
062374
062388
062404
062419
062423
062448
062450
062454
062460
062461
062463
062470
062497
062532
062560
062569
062570
062576
062596
062598
062611
062615
062616
062619
062622
062645
062648
062664
062678
062690
062717
062727
062728
062743
062757
062769
062785
062801
062805
062807
062810
062812
062816
062825
062832
062839
062842
062861
062866
062876
062879
062884
062886
062897
062899
062931
062950
063024
063029
063036
063038
063057
063080
063087
063124
063131
063134
063146
063156
063187
063191
063195
063208
063218
063227
063228
063248
063256
063268
063276
063279
063290
063299
063329
063339
063368
063377
063381
063389
063391
063393
063400
063419
063420
063426
063427
063429
063442
063451
063453
063462
063463
063479
063486
063491
063501
063521
063529
063532
063545
063554
063559
063564
063624
063633
063636
063661
063662
063682
063688
063690
063705
063706
063709
063715
063735
063747
063751
063774
063789
063800
063813
063814
063815
063827
063851
063852
063885
063918
063927
063935
063961
063989
064005
064008
064013
064014
064020
064022
064025
064032
064033
064043
064048
064051
064058
064115
064122
064142
064147
064158
064173
064175
064178
064182
064188
064193
064195
064198
064216
064229
064231
064245
064264
064277
064300
064313
064324
064334
064340
064368
064370
064376
064381
064428
064444
064447
064469
064477
064510
064524
064532
064536
064550
064553
064556
064564
064566
064567
064575
064600
064635
064636
064644
064676
064685
064689
064693
064695
064715
064724
064738
064740
064743
064747
064759
064761
064768
064769
064772
064780
064786
064796
064809
064822
064823
064838
064843
064846
064865
064873
064889
064899
064907
064916
064920
064938
064972
064979
065025
065031
065042
065043
065077
065093
065112
065117
065131
065148
065154
065175
065180
065208
065213
065227
065258
065260
065270
065280
065288
065290
065295
065317
065318
065342
065346
065356
065372
065374
065404
065407
065425
065432
065434
065463
065471
065486
065490
065498
065510
065516
065542
065558
065565
065571
065587
065610
065687
065701
065712
065717
065730
065742
065744
065747
065757
065763
065771
065774
065778
065798
065816
065821
065835
065837
065839
065844
065849
065851
065856
065862
065867
065868
065870
065875
065884
065898
065905
065909
065916
065927
065932
065954
065964
065989
066021
066038
066049
066061
066072
066094
066095
066112
066124
066130
066146
066156
066163
066187
066190
066201
066202
066204
066207
066232
066234
066238
066247
066258
066259
066287
066293
066298
066302
066317
066320
066337
066343
066347
066350
066357
066361
066369
066370
066393
066418
066454
066470
066474
066480
066482
066484
066501
066508
066516
066546
066558
066566
066606
066607
066622
066625
066645
066649
066658
066682
066685
066689
066726
066729
066738
066777
066797
066805
066807
066821
066829
066830
066840
066843
066862
066877
066878
066884
066885
066895
066935
066952
066956
066972
066985
067011
067017
067024
067038
067059
067065
067069
067071
067073
067077
067090
067106
067130
067133
067143
067158
067172
067189
067209
067215
067217
067230
067231
067235
067250
067264
067267
067283
067297
067302
067305
067326
067340
067350
067354
067356
067361
067367
067399
067411
067436
067438
067444
067456
067457
067462
067476
067480
067484
067487
067502
067559
067566
067591
067626
067631
067647
067655
067656
067657
067658
067700
067722
067756
067759
067760
067761
067762
067765
067766
067790
067794
067795
067796
067801
067807
067826
067832
067863
067875
067880
067882
067889
067901
067902
067911
067917
067934
067963
067984
067985
067987
068004
068016
068018
068030
068031
068051
068055
068058
068059
068081
068083
068084
068098
068100
068154
068208
068224
068231
068234
068242
068340
068367
068381
068403
068441
068443
068452
068453
068459
068483
068489
068504
068519
068531
068532
068542
068566
068567
068577
068589
068590
068622
068623
068639
068644
068660
068664
068687
068689
068690
068695
068696
068705
068715
068720
068738
068741
068744
068763
068766
068840
068848
068867
068871
068875
068886
068890
068899
068932
068942
068944
068986
069003
069005
069006
069041
069083
069100
069113
069120
069126
069139
069149
069159
069178
069206
069242
069267
069311
069338
069441
069445
069448
069456
069477
069490
069517
069519
069531
069535
069537
069539
069555
069562
069573
069581
069602
069614
069620
069626
069646
069651
069658
069661
069672
069673
069678
069686
069696
069708
069710
069720
069737
069743
069744
069769
069777
069786
069849
069865
069876
069879
069898
069912
069918
069928
069945
069949
069979
069991
069995
070019
070027
070032
070040
070065
070069
070090
070119
070133
070149
070155
070159
070174
070188
070191
070193
070195
070229
070245
070264
070265
070277
070281
070287
070296
070302
070303
070306
070307
070352
070354
070356
070359
070383
070425
070447
070453
070455
070465
070475
070478
070499
070514
070536
070545
070562
070563
070575
070582
070601
070604
070605
070615
070621
070622
070632
070641
070645
070646
070649
070652
070657
070661
070670
070678
070681
070688
070691
070696
070712
070729
070737
070788
070790
070823
070832
070842
070849
070853
070879
070884
070891
070910
070917
070920
070922
070995
071005
071012
071028
071051
071052
071061
071062
071070
071086
071094
071107
071109
071118
071124
071140
071143
071150
071165
071177
071181
071182
071201
071221
071239
071240
071246
071282
071285
071288
071290
071298
071302
071312
071348
071355
071426
071453
071480
071502
071516
071530
071559
071562
071568
071604
071620
071634
071643
071657
071658
071669
071675
071697
071698
071732
071743
071753
071757
071776
071797
071803
071804
071808
071811
071817
071828
071836
071838
071856
071863
071871
071898
071919
071920
071944
071958
071970
071974
071981
071995
071996
071999
072006
072009
072014
072016
072021
072025
072034
072043
072086
072087
072088
072109
072110
072150
072156
072163
072173
072183
072189
072199
072207
072215
072218
072233
072259
072263
072285
072294
072297
072301
072310
072330
072333
072363
072374
072413
072442
072443
072444
072446
072481
072482
072491
072514
072515
072522
072535
072550
072559
072581
072585
072599
072617
072619
072621
072630
072648
072677
072688
072699
072711
072729
072744
072748
072749
072786
072791
072794
072799
072802
072813
072832
072833
072848
072856
072868
072877
072896
072903
072908
072933
072947
072964
072984
072997
073001
073011
073032
073033
073064
073065
073082
073089
073091
073102
073105
073107
073112
073143
073147
073157
073158
073164
073170
073172
073175
073189
073194
073206
073212
073229
073230
073234
073239
073248
073257
073266
073275
073303
073305
073307
073319
073321
073324
073331
073342
073391
073409
073411
073416
073421
073430
073446
073469
073470
073471
073478
073489
073493
073498
073519
073522
073524
073532
073538
073541
073556
073561
073579
073581
073586
073600
073619
073628
073634
073643
073656
073658
073673
073678
073687
073693
073702
073707
073713
073720
073746
073756
073759
073763
073765
073767
073823
073862
073894
073902
073911
073938
073950
073971
073991
073992
073993
074007
074008
074058
074062
074087
074089
074093
074104
074125
074127
074128
074133
074158
074161
074173
074181
074183
074189
074190
074200
074202
074203
074205
074232
074257
074261
074272
074276
074299
074300
074315
074318
074362
074372
074375
074378
074404
074405
074410
074411
074429
074443
074458
074481
074487
074490
074496
074504
074546
074562
074575
074576
074602
074614
074654
074655
074662
074705
074726
074733
074738
074753
074755
074765
074768
074769
074772
074791
074814
074836
074848
074849
074878
074898
074926
074941
074977
074983
074996
074998
075001
075010
075037
075046
075057
075058
075060
075075
075083
075085
075095
075153
075156
075163
075173
075180
075203
075210
075221
075225
075226
075230
075246
075261
075263
075265
075278
075279
075292
075300
075322
075376
075379
075394
075401
075425
075439
075453
075457
075476
075502
075540
075553
075558
075561
075570
075593
075602
075606
075608
075628
075635
075704
075754
075775
075785
075790
075791
075800
075820
075828
075851
075939
075941
075945
075954
075984
075991
076022
076026
076027
076031
076041
076069
076072
076074
076076
076095
076129
076140
076142
076162
076167
076169
076173
076177
076196
076198
076211
076213
076227
076241
076267
076285
076317
076320
076321
076352
076356
076361
076367
076373
076374
076395
076412
076413
076418
076450
076451
076480
076508
076515
076561
076582
076587
076592
076605
076619
076628
076634
076635
076645
076652
076674
076675
076678
076679
076685
076709
076714
076721
076729
076744
076777
076814
076816
076826
076828
076836
076852
076854
076857
076867
076868
076913
076926
076954
076970
076989
076993
077004
077033
077057
077066
077072
077075
077099
077113
077154
077163
077172
077211
077224
077226
077228
077270
077324
077326
077338
077341
077345
077375
077376
077377
077397
077401
077417
077432
077436
077448
077484
077486
077487
077490
077494
077508
077524
077526
077546
077547
077552
077553
077573
077590
077597
077648
077671
077681
077689
077690
077704
077710
077714
077730
077735
077747
077756
077783
077790
077809
077832
077842
077847
077868
077871
077887
077889
077934
077958
077959
077965
077973
077981
077991
077993
078001
078029
078045
078064
078065
078089
078115
078123
078130
078146
078152
078160
078169
078194
078211
078213
078249
078264
078272
078277
078304
078305
078307
078324
078332
078339
078340
078351
078364
078367
078377
078378
078382
078389
078392
078417
078448
078455
078468
078505
078512
078513
078539
078547
078559
078564
078575
078592
078637
078639
078647
078649
078656
078663
078666
078671
078692
078728
078744
078756
078791
078810
078812
078825
078827
078844
078861
078868
078892
078899
078911
078929
078946
078956
078963
078974
078983
078987
078993
079002
079005
079013
079016
079024
079036
079050
079052
079070
079073
079111
079117
079125
079177
079190
079194
079208
079210
079223
079225
079250
079258
079261
079270
079271
079278
079282
079287
079291
079294
079300
079313
079323
079324
079357
079365
079376
079386
079418
079428
079442
079455
079465
079483
079520
079524
079584
079634
079643
079664
079669
079677
079684
079686
079688
079727
079740
079746
079750
079764
079779
079780
079801
079843
079849
079854
079859
079905
079917
079925
079928
079939
079949
079951
079962
079970
079981
079984
080005
080010
080013
080030
080034
080065
080079
080086
080102
080105
080111
080130
080136
080144
080166
080187
080199
080203
080218
080229
080254
080278
080295
080296
080309
080323
080332
080344
080355
080368
080380
080393
080402
080403
080414
080422
080440
080447
080455
080459
080469
080471
080475
080476
080492
080505
080523
080533
080538
080542
080556
080570
080579
080587
080591
080599
080605
080610
080613
080644
080660
080675
080692
080700
080709
080722
080740
080750
080769
080777
080809
080814
080817
080827
080833
080898
080912
080934
080949
080976
080983
080984
080997
081007
081018
081027
081035
081046
081055
081067
081077
081083
081116
081120
081130
081154
081217
081226
081229
081270
081271
081277
081281
081283
081291
081310
081326
081331
081348
081355
081386
081405
081415
081416
081428
081436
081496
081511
081527
081538
081550
081561
081568
081571
081572
081584
081585
081603
081618
081639
081641
081648
081674
081709
081711
081746
081756
081759
081760
081767
081774
081780
081786
081790
081810
081825
081834
081845
081849
081855
081863
081873
081890
081910
081913
081930
081945
081999
082005
082011
082020
082021
082026
082039
082046
082051
082083
082098
082105
082108
082153
082159
082163
082170
082183
082214
082222
082226
082251
082257
082266
082276
082281
082288
082293
082302
082304
082306
082313
082324
082326
082327
082328
082339
082347
082360
082361
082362
082367
082375
082376
082394
082397
082416
082420
082434
082435
082436
082455
082457
082474
082526
082532
082537
082538
082550
082551
082555
082563
082564
082568
082569
082572
082579
082581
082584
082602
082608
082612
082619
082620
082629
082632
082634
082665
082675
082684
082687
082729
082734
082738
082739
082741
082745
082751
082760
082766
082770
082830
082831
082849
082850
082868
082869
082878
082880
082910
082935
082954
082969
082973
082975
082991
082997
083003
083006
083021
083026
083034
083062
083065
083085
083086
083099
083117
083123
083132
083137
083148
083170
083194
083196
083204
083221
083247
083266
083270
083282
083287
083294
083344
083352
083355
083358
083366
083367
083372
083374
083385
083426
083432
083439
083440
083444
083445
083452
083477
083480
083482
083484
083506
083510
083516
083525
083528
083531
083532
083565
083567
083572
083608
083622
083634
083636
083655
083677
083681
083708
083724
083755
083791
083818
083819
083821
083826
083835
083881
083884
083906
083925
083928
083939
083942
083961
083988
083992
083996
084025
084044
084056
084079
084085
084112
084113
084119
084121
084134
084140
084152
084165
084174
084214
084226
084230
084234
084236
084270
084278
084301
084306
084313
084322
084335
084347
084392
084413
084416
084418
084433
084454
084457
084481
084482
084489
084497
084530
084532
084540
084546
084551
084557
084566
084588
084604
084607
084608
084613
084636
084656
084670
084689
084714
084719
084721
084726
084751
084752
084755
084757
084770
084785
084790
084795
084799
084811
084815
084843
084849
084857
084860
084861
084863
084873
084882
084886
084888
084899
084905
084907
084952
084957
084968
085005
085006
085013
085016
085039
085048
085101
085144
085186
085216
085218
085232
085233
085242
085244
085268
085272
085274
085292
085317
085335
085337
085344
085359
085367
085374
085403
085410
085414
085425
085433
085434
085441
085463
085486
085493
085528
085600
085608
085615
085625
085632
085660
085704
085711
085714
085716
085725
085729
085741
085746
085760
085775
085776
085779
085790
085813
085839
085866
085881
085884
085889
085899
085900
085906
085908
085928
085943
085946
085948
085955
085957
085966
085967
085975
085981
085989
085996
086010
086035
086050
086054
086092
086093
086094
086133
086165
086173
086185
086186
086188
086190
086192
086211
086222
086225
086229
086233
086234
086240
086245
086254
086285
086296
086297
086324
086391
086411
086423
086427
086438
086459
086463
086474
086475
086498
086500
086504
086508
086509
086510
086516
086517
086538
086541
086549
086554
086573
086576
086611
086620
086628
086636
086679
086682
086692
086699
086704
086725
086728
086747
086775
086784
086786
086812
086821
086830
086859
086885
086888
086900
086925
086926
086955
086958
086984
086985
087010
087019
087043
087052
087059
087073
087079
087084
087096
087111
087116
087126
087131
087147
087148
087151
087153
087190
087210
087215
087255
087271
087278
087279
087282
087283
087316
087317
087325
087345
087347
087370
087389
087397
087399
087411
087415
087421
087433
087439
087441
087442
087444
087450
087464
087473
087486
087494
087505
087507
087511
087512
087520
087530
087557
087569
087577
087607
087615
087642
087669
087674
087689
087694
087719
087725
087742
087770
087771
087773
087783
087788
087798
087832
087837
087853
087858
087869
087870
087877
087915
087922
087924
087926
087931
087932
087943
087955
087962
087964
087966
087973
087975
087977
087979
087982
088009
088018
088029
088037
088086
088096
088114
088115
088122
088139
088140
088141
088149
088159
088164
088203
088214
088220
088245
088276
088288
088310
088314
088328
088345
088357
088373
088402
088406
088409
088417
088429
088463
088466
088477
088484
088522
088530
088534
088538
088551
088572
088573
088578
088625
088639
088640
088654
088669
088672
088680
088685
088701
088711
088714
088735
088743
088747
088758
088762
088794
088795
088801
088803
088829
088832
088837
088844
088858
088865
088883
088895
088896
088900
088909
088914
088918
088927
088930
088933
088947
088948
089006
089009
089026
089054
089056
089070
089075
089090
089104
089108
089116
089151
089152
089155
089162
089167
089208
089234
089238
089256
089265
089287
089289
089319
089321
089344
089381
089384
089390
089395
089402
089423
089454
089477
089511
089515
089521
089540
089550
089554
089556
089568
089579
089589
089644
089647
089651
089668
089670
089671
089675
089679
089688
089701
089710
089714
089723
089724
089725
089731
089735
089743
089751
089762
089768
089770
089820
089825
089838
089847
089876
089880
089881
089902
089906
089915
089985
089987
089999
090018
090021
090033
090041
090044
090047
090060
090079
090087
090092
090103
090105
090112
090125
090134
090143
090146
090151
090164
090188
090189
090209
090210
090237
090268
090274
090285
090298
090300
090311
090317
090329
090338
090339
090342
090349
090362
090369
090384
090393
090396
090403
090422
090425
090427
090434
090449
090464
090482
090494
090497
090504
090528
090537
090539
090547
090558
090563
090576
090583
090611
090625
090639
090653
090673
090679
090696
090701
090708
090756
090770
090777
090808
090816
090852
090860
090861
090876
090889
090912
090933
090948
090958
090964
090965
090966
090977
090981
090987
090990
090996
091004
091023
091058
091074
091096
091116
091152
091163
091188
091199
091209
091221
091228
091241
091245
091251
091265
091275
091277
091292
091300
091308
091313
091326
091332
091340
091341
091349
091357
091400
091402
091404
091415
091417
091422
091441
091442
091446
091454
091461
091480
091516
091560
091575
091580
091590
091606
091631
091642
091658
091665
091669
091690
091702
091705
091711
091732
091736
091763
091775
091787
091802
091804
091806
091821
091825
091846
091847
091882
091884
091893
091899
091901
091904
091937
091941
091946
091958
091960
091963
091968
091971
091973
091974
091976
091982
091983
091989
091998
092005
092011
092015
092017
092032
092051
092055
092072
092103
092105
092126
092134
092152
092157
092158
092160
092177
092187
092189
092193
092224
092235
092236
092238
092240
092249
092299
092321
092325
092329
092347
092367
092378
092426
092437
092455
092491
092501
092515
092517
092521
092524
092545
092546
092558
092561
092573
092582
092596
092606
092608
092616
092618
092630
092673
092674
092688
092690
092692
092695
092697
092704
092705
092707
092710
092755
092766
092813
092827
092838
092844
092846
092865
092905
092915
092917
092962
092991
093006
093007
093012
093015
093046
093049
093054
093056
093061
093066
093079
093082
093094
093100
093110
093113
093125
093135
093136
093141
093154
093157
093167
093172
093189
093192
093208
093215
093258
093262
093285
093299
093332
093335
093347
093353
093354
093387
093409
093415
093433
093434
093456
093465
093479
093491
093503
093524
093529
093531
093540
093624
093628
093651
093655
093662
093681
093686
093688
093707
093714
093727
093748
093761
093763
093775
093778
093797
093847
093854
093863
093881
093882
093902
093914
093921
093925
093940
093941
093952
093964
093974
093986
093987
094046
094059
094065
094102
094105
094129
094141
094149
094151
094156
094190
094192
094197
094202
094213
094217
094227
094272
094279
094292
094295
094296
094299
094321
094333
094343
094360
094362
094381
094390
094399
094407
094410
094418
094425
094427
094439
094444
094455
094461
094464
094476
094498
094501
094533
094535
094552
094556
094608
094615
094630
094636
094647
094662
094688
094712
094730
094743
094776
094791
094812
094818
094819
094823
094835
094866
094884
094888
094902
094912
094931
094948
094951
094957
094965
094967
094995
095009
095015
095023
095026
095033
095037
095056
095071
095109
095113
095135
095140
095152
095167
095172
095186
095213
095217
095247
095249
095255
095276
095300
095302
095313
095332
095333
095353
095372
095417
095422
095423
095437
095452
095459
095477
095499
095543
095545
095575
095594
095598
095606
095623
095648
095676
095678
095692
095694
095700
095707
095725
095754
095759
095762
095787
095800
095806
095812
095830
095854
095859
095868
095889
095892
095893
095896
095903
095916
095919
095949
095962
095973
096005
096008
096026
096038
096040
096045
096070
096073
096077
096081
096085
096104
096111
096116
096126
096127
096152
096169
096178
096198
096200
096205
096206
096238
096263
096266
096267
096273
096274
096277
096290
096293
096298
096310
096315
096337
096349
096363
096364
096439
096448
096450
096452
096453
096458
096462
096464
096476
096511
096515
096524
096528
096539
096550
096564
096566
096577
096599
096617
096622
096624
096646
096655
096661
096663
096672
096683
096686
096689
096698
096717
096718
096724
096738
096739
096741
096743
096745
096746
096766
096774
096780
096790
096830
096841
096843
096874
096899
096900
096910
096927
096928
096940
096977
096978
096983
097002
097008
097011
097015
097021
097032
097039
097053
097068
097071
097075
097078
097094
097106
097125
097137
097141
097157
097167
097180
097189
097195
097207
097213
097221
097254
097278
097301
097310
097312
097316
097329
097378
097392
097453
097458
097465
097477
097482
097495
097501
097504
097523
097528
097534
097555
097557
097560
097585
097601
097607
097614
097643
097646
097653
097654
097660
097672
097674
097675
097686
097688
097690
097702
097709
097724
097750
097751
097782
097811
097835
097858
097872
097879
097902
097922
097923
097932
097934
097968
097993
097998
098005
098015
098032
098035
098040
098041
098049
098051
098052
098066
098077
098082
098109
098148
098159
098161
098165
098197
098208
098222
098249
098252
098255
098260
098282
098289
098292
098309
098311
098314
098319
098351
098388
098410
098412
098432
098478
098480
098481
098484
098485
098506
098510
098530
098545
098546
098563
098605
098616
098642
098648
098699
098707
098734
098739
098751
098753
098755
098760
098770
098774
098797
098828
098847
098848
098850
098877
098880
098897
098898
098901
098915
098959
098972
098978
099003
099012
099031
099032
099054
099067
099086
099088
099089
099099
099116
099123
099130
099136
099212
099213
099247
099257
099285
099286
099289
099298
099312
099336
099364
099374
099398
099417
099438
099447
099448
099455
099472
099480
099490
099492
099515
099518
099525
099531
099534
099542
099546
099550
099560
099572
099585
099591
099600
099601
099605
099607
099611
099613
099617
099625
099629
099647
099651
099662
099672
099674
099691
099704
099705
099715
099725
099730
099741
099773
099785
099788
099793
099800
099801
099802
099808
099812
099817
099819
099852
099861
099878
099881
099894
099908
099920
099925
099945
099946
099969
099978
099988
099992
099995
100013
100024
100027
100033
100037
100076
100090
100119
100143
100150
100156
100162
100175
100195
100203
100221
100227
100247
100259
100277
100288
100297
100334
100336
100340
100359
100366
100370
100371
100372
100375
100380
100402
100403
100426
100454
100466
100470
100476
100497
100584
100586
100610
100630
100662
100664
100668
100693
100701
100715
100716
100738
100748
100753
100756
100773
100775
100776
100783
100796
100797
100827
100848
100877
100912
100939
100953
100962
100964
100976
100980
100989
100993
101008
101010
101016
101027
101042
101054
101079
101090
101092
101101
101103
101137
101145
101151
101169
101188
101199
101201
101204
101255
101261
101264
101271
101273
101274
101284
101291
101301
101309
101313
101321
101341
101343
101349
101361
101371
101378
101380
101381
101397
101401
101425
101443
101460
101466
101467
101482
101514
101523
101531
101532
101546
101553
101556
101558
101564
101572
101577
101592
101593
101595
101603
101604
101609
101614
101635
101648
101654
101666
101673
101689
101691
101696
101701
101711
101721
101737
101738
101756
101772
101790
101796
101799
101803
101828
101839
101841
101890
101902
101904
101908
101913
101947
101955
101977
101990
102004
102013
102028
102040
102044
102051
102055
102056
102091
102109
102112
102135
102137
102140
102143
102154
102158
102186
102200
102223
102243
102259
102261
102288
102290
102299
102322
102345
102361
102386
102391
102395
102428
102433
102458
102471
102493
102505
102514
102515
102569
102574
102575
102661
102672
102676
102682
102683
102695
102697
102700
102758
102763
102780
102784
102805
102810
102814
102815
102820
102821
102825
102839
102873
102877
102911
102916
102978
102997
103004
103020
103032
103043
103093
103137
103141
103142
103144
103147
103148
103170
103204
103205
103207
103220
103232
103238
103244
103248
103255
103265
103268
103278
103307
103311
103314
103370
103373
103380
103386
103389
103398
103407
103415
103421
103422
103451
103468
103504
103508
103513
103527
103534
103537
103539
103542
103546
103548
103553
103555
103558
103559
103570
103572
103579
103585
103591
103593
103605
103625
103629
103641
103652
103683
103688
103700
103713
103744
103755
103761
103790
103799
103812
103828
103830
103838
103844
103857
103868
103869
103883
103900
103903
103915
103918
103923
103935
103965
103966
103976
103985
103989
103996
104030
104042
104053
104060
104066
104070
104075
104099
104104
104106
104107
104109
104114
104124
104127
104164
104168
104175
104181
104190
104202
104207
104208
104214
104319
104325
104341
104348
104353
104366
104375
104380
104406
104414
104436
104443
104484
104523
104546
104547
104553
104565
104575
104607
104611
104625
104630
104651
104681
104691
104695
104716
104720
104734
104763
104777
104779
104795
104821
104832
104841
104855
104866
104894
104907
104908
104910
104914
104933
104937
104940
104973
104974
105015
105018
105027
105030
105033
105046
105052
105069
105087
105094
105100
105103
105106
105119
105129
105136
105142
105144
105151
105152
105156
105158
105168
105214
105229
105240
105252
105289
105305
105310
105311
105312
105325
105367
105392
105403
105407
105409
105410
105421
105422
105447
105451
105475
105510
105513
105541
105544
105563
105574
105608
105609
105613
105639
105641
105649
105672
105678
105683
105718
105737
105763
105779
105788
105820
105853
105871
105874
105877
105902
105932
105944
105950
105989
105996
106009
106055
106100
106109
106114
106117
106173
106175
106179
106194
106197
106237
106256
106265
106286
106288
106307
106327
106328
106335
106340
106350
106382
106398
106406
106411
106426
106429
106437
106460
106463
106470
106493
106508
106515
106528
106547
106548
106550
106563
106569
106587
106600
106644
106687
106691
106738
106748
106762
106764
106773
106784
106794
106795
106806
106825
106831
106832
106839
106858
106893
106909
106910
106914
106957
106959
106960
106988
106993
107000
107015
107030
107041
107068
107072
107075
107086
107102
107158
107160
107173
107174
107184
107190
107199
107214
107233
107234
107257
107275
107301
107314
107338
107343
107344
107350
107361
107388
107422
107440
107447
107456
107494
107519
107521
107536
107555
107561
107573
107609
107613
107620
107628
107648
107659
107669
107688
107690
107702
107721
107741
107752
107753
107758
107765
107769
107770
107779
107812
107836
107851
107855
107861
107863
107868
107871
107874
107890
107898
107943
107955
107956
107957
107984
107988
108017
108018
108040
108048
108055
108087
108093
108099
108101
108181
108188
108217
108228
108268
108298
108317
108342
108348
108352
108358
108363
108369
108374
108388
108394
108400
108403
108408
108423
108449
108464
108474
108484
108496
108505
108518
108545
108548
108573
108574
108584
108590
108593
108597
108609
108615
108625
108635
108645
108651
108656
108672
108676
108685
108687
108692
108702
108707
108717
108718
108728
108745
108759
108773
108775
108804
108809
108813
108820
108839
108851
108853
108874
108876
108919
108924
108931
108934
108941
108955
108960
108971
108999
109003
109025
109040
109041
109055
109058
109067
109069
109081
109085
109088
109090
109106
109116
109118
109120
109124
109126
109136
109166
109190
109195
109205
109225
109243
109273
109289
109309
109313
109320
109322
109331
109339
109365
109379
109396
109401
109411
109412
109422
109437
109464
109469
109485
109486
109525
109530
109542
109549
109551
109558
109568
109574
109588
109598
109599
109608
109624
109683
109685
109704
109713
109718
109734
109735
109740
109746
109754
109755
109772
109773
109782
109787
109801
109808
109824
109825
109856
109887
109898
109900
109917
109946
109947
109952
109965
109971
109989
109993
109996
110009
110020
110023
110025
110056
110080
110081
110090
110139
110140
110160
110208
110221
110224
110251
110252
110264
110279
110334
110339
110351
110370
110371
110375
110394
110396
110408
110427
110428
110431
110441
110448
110451
110457
110478
110485
110496
110503
110565
110567
110581
110624
110629
110663
110672
110673
110689
110699
110702
110703
110708
110710
110714
110724
110725
110731
110732
110742
110752
110812
110828
110865
110867
110875
110885
110888
110907
110916
110928
110940
110946
110953
110955
110966
110977
110980
110992
111002
111010
111023
111026
111028
111034
111038
111043
111045
111061
111064
111076
111082
111091
111104
111108
111115
111134
111165
111177
111190
111201
111206
111218
111247
111282
111306
111311
111312
111315
111318
111340
111341
111351
111354
111368
111375
111376
111397
111403
111424
111451
111455
111458
111463
111464
111472
111496
111508
111519
111535
111536
111547
111558
111568
111617
111628
111652
111680
111683
111686
111689
111691
111716
111755
111756
111767
111770
111807
111825
111840
111847
111851
111888
111898
111899
111909
111917
111922
111923
111955
111959
111969
111999
112002
112004
112010
112032
112033
112056
112062
112065
112067
112068
112069
112082
112103
112113
112122
112127
112140
112148
112161
112170
112184
112187
112244
112265
112277
112290
112296
112297
112305
112313
112322
112331
112347
112352
112368
112374
112375
112377
112391
112397
112398
112421
112466
112470
112504
112505
112523
112542
112555
112561
112576
112583
112598
112599
112609
112614
112623
112627
112637
112642
112645
112675
112712
112714
112725
112726
112736
112746
112775
112785
112829
112839
112842
112862
112901
112912
112937
112944
112950
112952
112969
112990
112991
112997
113029
113045
113061
113069
113085
113096
113102
113109
113119
113124
113147
113160
113189
113195
113197
113209
113217
113223
113237
113255
113293
113299
113313
113314
113318
113320
113335
113340
113362
113382
113387
113398
113415
113418
113431
113437
113451
113462
113474
113478
113490
113511
113529
113537
113558
113565
113588
113608
113609
113610
113616
113624
113636
113639
113644
113653
113669
113676
113681
113685
113688
113695
113696
113699
113706
113726
113734
113739
113775
113780
113783
113786
113797
113799
113812
113813
113822
113831
113844
113846
113927
113938
113944
113953
113954
113970
113998
114001
114032
114050
114084
114086
114124
114139
114142
114147
114191
114203
114217
114241
114269
114281
114316
114333
114338
114386
114404
114414
114439
114451
114456
114468
114482
114483
114538
114551
114553
114557
114578
114587
114588
114592
114600
114605
114617
114619
114620
114621
114625
114632
114638
114640
114680
114694
114698
114722
114728
114735
114747
114758
114780
114795
114806
114818
114827
114841
114862
114889
114895
114900
114909
114932
114939
114952
114980
115005
115013
115014
115021
115028
115037
115042
115070
115087
115095
115097
115099
115127
115140
115149
115151
115153
115172
115179
115194
115208
115227
115239
115252
115254
115259
115289
115292
115296
115306
115317
115323
115334
115345
115356
115361
115375
115377
115392
115399
115421
115438
115452
115461
115472
115486
115494
115524
115536
115549
115565
115567
115580
115598
115603
115608
115621
115631
115635
115646
115661
115694
115716
115717
115718
115731
115739
115747
115763
115783
115785
115794
115820
115826
115848
115881
115906
115907
115910
115912
115918
115923
115966
115969
115980
115982
115988
116010
116014
116031
116035
116039
116041
116051
116057
116061
116065
116071
116080
116082
116095
116115
116131
116154
116163
116219
116231
116239
116241
116245
116263
116270
116274
116292
116304
116309
116315
116332
116344
116350
116352
116365
116373
116379
116410
116420
116430
116434
116452
116469
116471
116477
116485
116494
116505
116509
116528
116556
116571
116605
116631
116633
116638
116639
116643
116650
116660
116661
116663
116666
116668
116694
116709
116758
116761
116777
116781
116801
116811
116836
116844
116849
116874
116908
116911
116935
116937
116939
116955
116956
116959
116965
116990
117012
117033
117054
117056
117068
117073
117093
117108
117136
117151
117155
117157
117168
117174
117178
117187
117192
117224
117225
117231
117236
117254
117258
117264
117266
117272
117277
117279
117294
117302
117326
117350
117351
117389
117399
117403
117431
117437
117445
117458
117473
117506
117507
117508
117514
117549
117555
117565
117578
117589
117591
117593
117595
117601
117603
117609
117650
117652
117665
117681
117704
117709
117711
117720
117738
117747
117754
117757
117794
117805
117807
117813
117822
117841
117863
117879
117894
117896
117900
117918
117976
117979
117989
117995
118004
118008
118013
118032
118036
118051
118061
118062
118071
118108
118127
118135
118138
118143
118160
118172
118180
118187
118203
118208
118230
118234
118239
118258
118262
118268
118279
118285
118289
118298
118301
118323
118324
118325
118328
118356
118360
118389
118407
118409
118415
118431
118432
118448
118476
118484
118537
118540
118576
118579
118586
118587
118589
118591
118597
118604
118608
118609
118639
118649
118655
118658
118683
118688
118696
118697
118702
118720
118737
118742
118746
118767
118769
118777
118800
118812
118818
118826
118833
118837
118840
118851
118871
118875
118880
118914
118933
118948
118956
118964
118966
118974
118989
119003
119005
119024
119034
119046
119054
119057
119058
119060
119069
119072
119078
119081
119095
119103
119108
119130
119142
119144
119167
119200
119228
119233
119236
119257
119295
119300
119301
119317
119321
119324
119337
119369
119385
119397
119420
119421
119435
119447
119462
119467
119473
119474
119475
119476
119481
119485
119508
119513
119525
119526
119552
119554
119558
119576
119579
119581
119598
119600
119618
119620
119623
119630
119639
119652
119654
119670
119675
119677
119712
119737
119747
119749
119769
119770
119777
119781
119825
119859
119861
119865
119883
119895
119914
119918
119938
119949
119952
119955
119966
119969
119986
119990
119995
120000
120008
120011
120019
120023
120041
120056
120073
120082
120088
120092
120093
120095
120134
120135
120168
120172
120183
120200
120228
120232
120264
120269
120276
120281
120290
120314
120325
120348
120359
120383
120389
120396
120405
120415
120424
120429
120452
120468
120474
120479
120483
120484
120487
120501
120507
120538
120539
120540
120573
120587
120607
120632
120654
120678
120695
120701
120718
120732
120737
120752
120779
120782
120824
120842
120875
120879
120886
120900
120909
120918
120959
120967
121030
121037
121045
121058
121101
121112
121115
121127
121139
121141
121146
121183
121189
121207
121217
121218
121219
121246
121250
121253
121256
121258
121268
121318
121327
121343
121366
121376
121387
121404
121410
121414
121419
121441
121442
121450
121457
121465
121483
121491
121508
121510
121553
121567
121586
121642
121663
121673
121674
121678
121694
121695
121724
121744
121760
121798
121801
121837
121859
121899
121904
121912
121927
121951
121973
121977
121989
122012
122034
122048
122068
122074
122079
122085
122124
122131
122141
122149
122160
122164
122165
122177
122179
122186
122214
122237
122240
122245
122262
122269
122273
122278
122298
122311
122321
122324
122325
122338
122377
122380
122386
122404
122423
122426
122431
122447
122450
122458
122460
122528
122534
122562
122616
122619
122670
122672
122681
122697
122701
122706
122707
122714
122716
122739
122742
122749
122750
122797
122805
122820
122829
122836
122840
122868
122874
122887
122889
122891
122899
122912
122931
122932
122955
122988
123005
123009
123017
123038
123046
123051
123056
123057
123064
123080
123096
123106
123111
123164
123199
123208
123222
123234
123254
123256
123263
123275
123282
123295
123329
123346
123371
123384
123401
123409
123410
123417
123419
123427
123428
123439
123447
123448
123461
123483
123485
123486
123510
123547
123553
123587
123598
123610
123640
123651
123665
123680
123688
123694
123722
123725
123730
123733
123746
123760
123766
123772
123791
123820
123846
123858
123859
123884
123911
123935
124003
124007
124018
124025
124059
124062
124068
124073
124078
124079
124081
124086
124090
124094
124104
124108
124119
124132
124165
124184
124217
124221
124234
124248
124270
124273
124274
124287
124314
124321
124335
124356
124358
124368
124390
124419
124441
124458
124461
124469
124470
124473
124476
124500
124551
124560
124564
124602
124622
124626
124631
124632
124749
124761
124769
124781
124792
124827
124836
124837
124858
124881
124884
124886
124889
124890
124903
124908
124911
124914
124925
124936
124950
124960
124975
124979
124985
124998
125032
125054
125060
125061
125068
125077
125081
125088
125089
125135
125144
125163
125178
125183
125202
125206
125212
125221
125227
125230
125235
125238
125239
125245
125270
125287
125299
125307
125312
125322
125336
125344
125355
125378
125385
125391
125394
125407
125410
125441
125463
125466
125467
125468
125476
125499
125503
125507
125521
125528
125532
125556
125557
125578
125584
125608
125620
125623
125654
125669
125670
125692
125705
125706
125711
125712
125717
125719
125733
125780
125783
125790
125803
125811
125837
125842
125854
125856
125867
125882
125901
125903
125904
125911
125918
125923
125937
125987
125991
126000
126002
126006
126011
126012
126023
126028
126041
126050
126053
126085
126094
126097
126175
126177
126191
126193
126259
126262
126276
126301
126311
126315
126320
126341
126346
126361
126377
126388
126398
126427
126434
126436
126455
126458
126463
126486
126502
126550
126554
126563
126568
126574
126585
126590
126597
126600
126623
126634
126645
126655
126682
126684
126711
126735
126747
126753
126781
126805
126811
126832
126833
126835
126844
126846
126850
126851
126898
126902
126909
126910
126925
126948
126980
126985
127000
127003
127035
127038
127055
127060
127094
127095
127125
127129
127142
127152
127164
127180
127181
127210
127212
127231
127233
127277
127278
127292
127314
127354
127361
127377
127378
127432
127447
127449
127462
127479
127481
127487
127488
127500
127504
127506
127508
127512
127537
127558
127573
127600
127603
127605
127610
127614
127622
127671
127676
127685
127689
127731
127740
127765
127782
127792
127802
127819
127821
127825
127838
127841
127874
127972
127991
128026
128031
128056
128059
128105
128122
128140
128148
128152
128156
128166
128170
128193
128196
128207
128211
128214
128215
128216
128220
128227
128236
128248
128266
128286
128317
128324
128327
128341
128385
128390
128429
128433
128443
128446
128458
128483
128508
128516
128522
128526
128545
128548
128566
128567
128586
128635
128657
128658
128684
128690
128715
128721
128738
128745
128746
128754
128755
128771
128780
128783
128802
128814
128841
128843
128849
128853
128855
128874
128878
128887
128904
128912
128915
128929
128935
128967
128974
128977
128985
129002
129024
129043
129052
129068
129072
129095
129107
129110
129112
129214
129230
129233
129284
129286
129291
129331
129356
129428
129432
129433
129435
129441
129443
129466
129472
129507
129520
129536
129540
129544
129550
129553
129554
129559
129598
129599
129612
129613
129622
129637
129677
129678
129711
129714
129718
129725
129735
129742
129758
129814
129815
129818
129832
129839
129840
129842
129852
129859
129861
129877
129887
129920
129923
129936
129938
129948
129973
129981
129983
129994
129996
130059
130070
130106
130112
130113
130117
130123
130126
130173
130195
130198
130210
130211
130233
130234
130260
130262
130270
130271
130273
130279
130289
130301
130325
130336
130339
130395
130428
130437
130444
130473
130481
130508
130540
130554
130555
130578
130638
130641
130642
130644
130651
130663
130674
130696
130704
130714
130721
130738
130743
130745
130789
130792
130803
130810
130833
130836
130855
130860
130868
130889
130913
130921
130922
130931
130944
130951
130962
130967
131003
131005
131044
131061
131064
131071
131072
131083
131090
131096
131098
131110
131119
131125
131127
131130
131145
131160
131173
131181
131199
131213
131215
131223
131241
131243
131246
131254
131262
131272
131273
131283
131286
131292
131294
131318
131325
131349
131365
131372
131377
131394
131404
131447
131450
131454
131465
131469
131471
131486
131489
131492
131513
131516
131518
131527
131536
131544
131546
131547
131549
131566
131586
131595
131606
131648
131688
131692
131704
131714
131751
131758
131760
131766
131767
131785
131795
131800
131809
131812
131828
131863
131865
131895
131899
131901
131902
131909
131913
131916
131939
131950
131956
131958
131982
131985
131986
131988
131992
131998
132008
132010
132017
132035
132042
132045
132054
132108
132110
132151
132235
132239
132246
132255
132304
132312
132315
132362
132399
132407
132425
132439
132458
132473
132487
132516
132528
132529
132542
132581
132606
132626
132632
132637
132638
132645
132674
132681
132693
132699
132752
132753
132759
132764
132776
132805
132812
132861
132862
132867
132878
132881
132900
132954
132959
132972
132981
133006
133011
133067
133074
133075
133078
133081
133084
133092
133095
133103
133147
133149
133151
133179
133216
133217
133220
133271
133297
133325
133326
133342
133351
133356
133357
133381
133389
133399
133431
133467
133477
133478
133484
133504
133506
133518
133520
133542
133558
133573
133586
133612
133622
133624
133643
133647
133670
133694
133731
133742
133743
133781
133792
133868
133881
133885

==> si/splits/DrugBank-T_test.txt <==
14HA_0008
15HA_0009
16HA_0007
18HA_0001
18HA_0006
21HA_0009
24HA_0009
26HA_0001 (conformers: 00000, 00001, 00004)
26HA_0010
29HA_0008

==> si/splits/DrugBank-T_train.txt <==
14HA_0001
14HA_0002
14HA_0003
14HA_0004
14HA_0005
14HA_0006
14HA_0007
14HA_0009
14HA_0010
15HA_0001
15HA_0002
15HA_0003
15HA_0004
15HA_0005
15HA_0006
15HA_0007
15HA_0008
15HA_0010
16HA_0001
16HA_0002
16HA_0003
16HA_0004
16HA_0005
16HA_0006
16HA_0008
16HA_0009
16HA_0010
17HA_0001
17HA_0002
17HA_0003
17HA_0004
17HA_0005
17HA_0006
17HA_0007
17HA_0008
17HA_0009
17HA_0010
18HA_0002
18HA_0003
18HA_0004
18HA_0005
18HA_0007
18HA_0008
18HA_0009
18HA_0010
19HA_0001
19HA_0002
19HA_0003
19HA_0004
19HA_0005
19HA_0006
19HA_0007
19HA_0008
19HA_0009
19HA_0010
20HA_0001
20HA_0002
20HA_0003
20HA_0004
20HA_0005
20HA_0006
20HA_0007
20HA_0008
20HA_0009
20HA_0010
21HA_0001
21HA_0002
21HA_0003
21HA_0004
21HA_0005
21HA_0006
21HA_0007
21HA_0008
21HA_0010
22HA_0001
22HA_0002
22HA_0003
22HA_0004
22HA_0005
22HA_0006
22HA_0007
22HA_0008
22HA_0009
22HA_0010
23HA_0001
23HA_0002
23HA_0003
23HA_0004
23HA_0005
23HA_0006
23HA_0007
23HA_0008
23HA_0009
23HA_0010
24HA_0001
24HA_0002
24HA_0003
24HA_0004
24HA_0005
24HA_0006
24HA_0007
24HA_0008
24HA_0010
25HA_0001
25HA_0002
25HA_0003
25HA_0004
25HA_0005
25HA_0006
25HA_0007
25HA_0008
25HA_0009
25HA_0010
26HA_0002
26HA_0003
26HA_0004
26HA_0005
26HA_0006
26HA_0007
26HA_0008
26HA_0009
27HA_0001
27HA_0002
27HA_0003
27HA_0004
27HA_0005
27HA_0006
27HA_0007
27HA_0008
27HA_0009
27HA_0010
28HA_0001
28HA_0002
28HA_0003
28HA_0004
28HA_0005
28HA_0006
28HA_0007
28HA_0008
28HA_0009
29HA_0001
29HA_0002
29HA_0003
29HA_0004
29HA_0005
29HA_0006
29HA_0007
29HA_0009
29HA_0010
30HA_0001
30HA_0002
30HA_0003
30HA_0004
30HA_0006
30HA_0007
30HA_0008
30HA_0009
30HA_0010

==> si/splits/GDB13-T_test.txt <==
0063
0083
0095
0098
0107
0109
0124
0129
0131
0162
0182
0194
0196
0209
0219
0227
0254
0266
0274
0278
0297
0323
0342
0348
0383
0386
0388
0404
0422
0426
0646
0650
0664
0679
0742
0763
0792
0802
0806
0850
0873
0875
0880
0897
0913
0921
0962
0991
0993

==> si/splits/GDB13-T_train.txt <==
0001
0002
0003
0004
0005
0006
0007
0008
0009
0010
0011
0012
0013
0014
0015
0016
0017
0018
0019
0020
0021
0022
0023
0024
0025
0026
0027
0028
0029
0030
0031
0032
0033
0034
0035
0036
0037
0038
0039
0040
0041
0042
0043
0044
0045
0046
0047
0048
0049
0050
0051
0052
0053
0054
0055
0056
0057
0058
0059
0060
0061
0062
0064
0065
0066
0067
0068
0069
0070
0071
0072
0073
0074
0075
0076
0077
0078
0079
0080
0081
0082
0084
0085
0086
0087
0088
0089
0090
0091
0092
0093
0094
0096
0097
0099
0100
0101
0102
0103
0104
0105
0106
0108
0110
0111
0112
0113
0114
0115
0116
0117
0118
0119
0120
0121
0122
0123
0125
0126
0127
0128
0130
0132
0133
0134
0135
0136
0137
0138
0139
0140
0141
0142
0143
0144
0145
0146
0147
0148
0149
0150
0151
0152
0153
0154
0155
0156
0157
0158
0160
0161
0163
0164
0165
0166
0167
0168
0169
0170
0171
0172
0173
0174
0175
0176
0177
0178
0179
0180
0181
0183
0184
0185
0186
0187
0188
0189
0190
0191
0192
0193
0195
0197
0198
0199
0200
0201
0202
0203
0204
0205
0206
0207
0208
0210
0211
0212
0213
0214
0215
0216
0217
0218
0220
0221
0222
0223
0224
0225
0226
0228
0229
0230
0231
0232
0233
0234
0235
0236
0237
0238
0239
0240
0241
0242
0243
0244
0245
0246
0247
0248
0249
0250
0251
0252
0253
0255
0256
0257
0258
0259
0260
0261
0262
0263
0264
0265
0267
0268
0269
0270
0271
0272
0273
0275
0276
0277
0279
0280
0281
0282
0283
0284
0285
0286
0287
0288
0289
0290
0291
0292
0293
0294
0295
0296
0298
0299
0300
0301
0302
0303
0304
0305
0306
0307
0308
0309
0310
0311
0312
0313
0314
0315
0316
0317
0318
0319
0320
0321
0322
0324
0325
0326
0327
0328
0329
0330
0331
0332
0333
0334
0335
0336
0337
0338
0339
0340
0341
0343
0344
0345
0346
0347
0349
0350
0351
0352
0353
0354
0355
0356
0357
0358
0359
0360
0361
0362
0363
0364
0365
0366
0367
0368
0369
0370
0371
0372
0373
0374
0375
0376
0377
0378
0379
0380
0381
0382
0384
0385
0387
0389
0390
0391
0392
0393
0394
0395
0396
0397
0398
0399
0400
0401
0402
0403
0405
0406
0407
0408
0409
0410
0411
0412
0413
0414
0415
0416
0417
0418
0419
0420
0421
0423
0424
0425
0427
0428
0429
0430
0431
0432
0433
0434
0435
0436
0437
0438
0439
0440
0441
0442
0443
0444 (conformers: 00000, 00001, 00002, 00003, 00005)
0445
0446
0447
0448
0449
0450
0451
0452
0453
0454
0455
0456
0457
0458
0459
0460
0461
0462
0463
0464
0465
0466
0467
0468
0469
0470
0471
0472
0473
0474
0475
0476
0477
0478
0479
0480
0481
0482
0483
0484
0485
0486
0487
0488
0489
0490
0491
0492
0493
0494
0495
0496
0497
0498
0499
0500
0501
0502
0503
0504
0505
0506
0507
0508
0509
0510
0511
0512
0513
0514
0515
0516
0517
0518
0519
0520
0521
0522
0523
0524
0525
0526
0527
0528
0529
0530
0531
0532
0533
0534
0535
0536
0537
0538
0539
0540
0541
0542
0543
0544
0545
0546
0547
0548
0549
0550
0551
0552
0553
0554
0555
0556
0557
0558
0559
0560
0561
0562
0563
0564
0565
0566
0567
0568
0569
0570
0571
0572
0573
0574
0575
0576
0577
0578
0579
0580
0581
0582
0583
0584
0585
0586
0587
0588
0589
0590
0591
0592
0593
0594
0595
0596
0597
0598
0599
0600 (conformers: 00000, 00001, 00002)
0601
0602
0603
0604
0605
0606 (conformers: 00001, 00002, 00003, 00004, 00005)
0607
0608
0609
0610
0611
0612
0613
0614
0615
0616
0617
0618
0619
0620
0621
0622
0623
0624
0625
0626
0627
0628
0629
0630
0631
0632
0633
0634
0635
0636
0637
0638
0639
0640
0641
0642
0643
0644
0645
0647
0648
0649
0651
0652
0653
0654
0655
0656
0657
0658
0659
0660
0661
0662
0663
0665
0666
0667
0668
0669
0670
0671
0672
0673
0674
0675
0676
0677
0678
0680
0681
0682
0683
0684
0685
0686
0687
0688
0689
0690
0691
0692
0693
0694
0695
0696
0697
0698
0699
0700
0701
0702
0703
0704
0705
0706
0707
0708
0709
0710
0711
0712
0713
0714
0715
0716
0717
0718
0719
0720
0721
0722
0723
0724
0725
0726
0727
0728
0729
0730
0731
0732
0733
0734
0735
0736
0737
0738
0739
0740
0741
0743
0744
0745
0746
0747
0748
0749
0750
0751
0752
0753
0754
0755
0756
0757
0758
0759
0760
0761
0762
0764
0765
0766
0767
0768
0769
0770
0771
0772
0773
0774
0775
0776
0777
0778
0779
0780
0781
0782
0783
0784
0785
0786
0787
0788
0789
0790
0791
0793
0794
0795
0796
0797
0798
0799
0800
0801
0803
0804
0805
0807
0808
0809
0810
0811
0812
0813
0814
0815
0816
0817
0818
0819
0820
0821
0822
0823
0824
0825
0826
0827
0828
0829
0830
0831
0832
0833
0834
0835
0836
0837
0838
0839
0841
0842
0843
0844
0845
0846
0847
0848
0849
0851
0852
0853
0854
0855
0856
0857
0858
0859
0860
0861
0862
0863
0864
0865
0866
0867
0868
0869
0870
0871
0872
0874
0876
0877
0878
0879
0881
0882
0883
0884
0885
0886
0887
0888
0889
0890
0891
0892
0893
0894
0895
0896
0898
0899
0900
0901
0902
0903
0904
0905
0906
0907
0908
0909
0910
0911
0912
0914
0915
0916
0917
0918
0919
0920
0922
0923
0924
0925
0926
0927
0928
0929
0930
0931
0932
0933
0934
0935
0936
0937
0938
0939
0940
0941
0942
0943
0944
0945
0946
0947
0948
0949
0950
0951
0952
0953
0954
0955
0956
0957
0958
0959
0960
0961
0963
0964
0965
0966
0967
0968
0969
0970
0971
0972
0973
0974
0975
0976
0977
0978
0979 (conformers: 00000, 00001, 00005)
0980
0981
0982
0983
0984
0985
0986
0987
0988
0989
0990
0992
0994
0995
0996
0997
0998
0999
1000

==> si/splits/Hutchison_test.txt <==
astex_1g9v
astex_1gkc
astex_1hp0
astex_1hq2
astex_1hvy
astex_1jje
astex_1jla
astex_1k3u
astex_1ke5
astex_1kzk
astex_1l2s
astex_1lrh
astex_1m2z
astex_1meh
astex_1n2j
astex_1n2v
astex_1n46
astex_1nav
astex_1of1
astex_1opk
astex_1p62
astex_1q4g
astex_1r55
astex_1r58
astex_1r9o
astex_1sg0
astex_1sq5
astex_1t40
astex_1t9b
astex_1tow
astex_1tz8
astex_1u1c
astex_1uml
astex_1unl
astex_1v0p
astex_1v4s
astex_1w2g
astex_1xm6
astex_1xoq
astex_1xoz
astex_1yqy
astex_1z95
astex_2br1
astex_2bsm
omegacsd_ABHYTZ
omegacsd_ABSBPP
omegacsd_ABZNPS
omegacsd_ACENHT
omegacsd_ACPIXZ
omegacsd_ACTHBZ
omegacsd_ADPRTR
omegacsd_AMOCMS10
omegacsd_AMPDAM
omegacsd_ANOPPS
omegacsd_ANTZOA
omegacsd_ANTZOB
omegacsd_AOPCHY
omegacsd_APRTAM
omegacsd_AZLNPR
omegacsd_BAFREF
omegacsd_BAFYOW
omegacsd_BAJZOB10
omegacsd_BATXID
omegacsd_BEDLUR
omegacsd_BELWOE
omegacsd_BENPRL
omegacsd_BESCEH
omegacsd_BETFAH
omegacsd_BEWLIY10
omegacsd_BEWLOE10
omegacsd_BEXVOP
omegacsd_BHMPET
omegacsd_BIBHID
omegacsd_BTHYDX
omegacsd_BUDCUY
omegacsd_BUFXOP
omegacsd_BUHNIB
omegacsd_BUNFUL
omegacsd_BUTDID
omegacsd_BUVYIA
omegacsd_BUYZIE
omegacsd_BZAPCX10
omegacsd_BZAPUC20
omegacsd_CABCUD
omegacsd_CARNID
omegacsd_CAVNUI
omegacsd_CBMHZP
omegacsd_CBSTHP
omegacsd_CBZHYX
omegacsd_CEJTIU
omegacsd_CEKNOV
omegacsd_CELDEC
omegacsd_CELXOG
omegacsd_CETZOQ
omegacsd_CEVTUS
omegacsd_CEWFUF
omegacsd_CFBPBI
omegacsd_CIBPEI
omegacsd_CIBPOS
omegacsd_CIDSIR
omegacsd_CIHFAA
omegacsd_CIHJAE
omegacsd_CIJFEG
omegacsd_CIJVAS
omegacsd_CIPXEE
omegacsd_CLPHAC
omegacsd_CLPNXA
omegacsd_CLPSAM
omegacsd_CLPTBU
omegacsd_CMANPQ
omegacsd_CMAPTX
omegacsd_CMSMOC
omegacsd_CMXPMB
omegacsd_CMXPYO
omegacsd_CNINDO
omegacsd_COCHOL
omegacsd_CODYUP10
omegacsd_COFHIO10
omegacsd_COKBOT
omegacsd_COKSUQ
omegacsd_COKTAX
omegacsd_COTXUE
omegacsd_COVXIU
omegacsd_COYHUT10
omegacsd_COYPIP
omegacsd_COYTOZ
omegacsd_COYVIV
omegacsd_COZFOM
omegacsd_CPIPLA
omegacsd_CPPHAM
omegacsd_CPQZOL
omegacsd_CPYPTZ
omegacsd_CUHNEY10
omegacsd_CUJSAB
omegacsd_CUNTIO
omegacsd_CUSLUX
omegacsd_CUWRIV
omegacsd_DABGUI
omegacsd_DADDUH
omegacsd_DAFTOT
omegacsd_DAFVUB
omegacsd_DAHNIJ
omegacsd_DAKGEB
omegacsd_DANNEL
omegacsd_DAWRAU
omegacsd_DEBBOB
omegacsd_DEBFAR
omegacsd_DECZIU
omegacsd_DENBUT
omegacsd_DENDAC
omegacsd_DERZAB
omegacsd_DIAVER
omegacsd_DIGSIV
omegacsd_DISHOC
omegacsd_DIWPUU
omegacsd_DIWWUB
omegacsd_DOHREX
omegacsd_DOLJIX
omegacsd_DOTFEX
omegacsd_DOXANN
omegacsd_DUDNUL
omegacsd_DUDPAT
omegacsd_DUHSUU
omegacsd_DUMTAG
omegacsd_DUPKII
omegacsd_DUXYOK
omegacsd_DUZDAD
omegacsd_EBTNIC
omegacsd_ECBHMP
omegacsd_EHMPYX10
omegacsd_EITDZL
omegacsd_EMZPPO
omegacsd_EPCMPO
omegacsd_EXOADN
omegacsd_FABSOQ10
omegacsd_FABWUA10
omegacsd_FACCER10
omegacsd_FAHTUD
omegacsd_FAHXIV
omegacsd_FANPUF
omegacsd_FAVYEG
omegacsd_FAWREA
omegacsd_FAXPUP
omegacsd_FBPAZD
omegacsd_FECPUY
omegacsd_FEFPOV
omegacsd_FEWBAK
omegacsd_FEYJEY
omegacsd_FHFPBY
omegacsd_FIBREN
omegacsd_FIJJUD
omegacsd_FIVPUV
omegacsd_FIWLUS
omegacsd_FIXNUV
omegacsd_FLPNTX10
omegacsd_FOBZIF
omegacsd_FOGWAZ
omegacsd_FOJZUZ
omegacsd_FOLMEY
omegacsd_FOMDUG
omegacsd_FOWPOW
omegacsd_FOYLIO
omegacsd_FPAMCA
omegacsd_FUCFIS
omegacsd_FUDVUV
omegacsd_FUHHAR
omegacsd_FUHLID
omegacsd_FUJRUX
omegacsd_FUMBOE
omegacsd_FUNXUH
omegacsd_FUNYAO
omegacsd_FURACM
omegacsd_FURKEI
omegacsd_FURSEM01
omegacsd_GAKWIY
omegacsd_GALSEM
omegacsd_GANFIK
omegacsd_GASPUL
omegacsd_GASXED
omegacsd_GATPOG
omegacsd_GAVMIZ
omegacsd_GEBJOM
omegacsd_GEHKIN
omegacsd_GEJLAI
omegacsd_GIFZAW
omegacsd_GIHKAJ
omegacsd_GIHTUM
omegacsd_GIHWUP
omegacsd_GIKJOZ
omegacsd_GINKUJ
omegacsd_HADLAZ
omegacsd_HALDOL
omegacsd_HALJOT
omegacsd_HALOPE
omegacsd_HALSES
omegacsd_HASCOT
omegacsd_HATKES
omegacsd_HAVJET
omegacsd_HAVLUL
omegacsd_HAVRUR
omegacsd_HBFRAN
omegacsd_HEHVOF
omegacsd_HEJTAR
omegacsd_HEKROE
omegacsd_HEKZAY
omegacsd_HEMLOA
omegacsd_HEMWUR
omegacsd_HEMXIG
omegacsd_HEPGAK
omegacsd_HEVRIJ
omegacsd_HEVXEL
omegacsd_HEXFEV
omegacsd_HEXYIS
omegacsd_JOTDAX
omegacsd_JOXFIL
omegacsd_JUBGES
omegacsd_JUDLUP
omegacsd_JUDWEK
omegacsd_JUHHEZ
omegacsd_JUKZUK
omegacsd_JUVPAR
omegacsd_KABJOM
omegacsd_KACKII
omegacsd_KAVLIC
omegacsd_KAVNOK
omegacsd_KAXXAI
omegacsd_KEBVES
omegacsd_KECDUR
omegacsd_KEJBEG
omegacsd_KICRIX
omegacsd_KIFZAA
omegacsd_KIHWAZ
omegacsd_KIHWED
omegacsd_KINJIA
omegacsd_KIXLOS
omegacsd_KOFKUL
omegacsd_KOFLIA
omegacsd_KOFLOG
omegacsd_KOFMIB
omegacsd_KOJMEB
omegacsd_KOKBIV
omegacsd_KOTGIJ
omegacsd_KUBHEU
omegacsd_KUFPIK
omegacsd_KUHNUW
omegacsd_LABLOP
omegacsd_LACCEX
omegacsd_LACPAG
omegacsd_LADTOZ
omegacsd_LANXED
omegacsd_LAWJEY
omegacsd_LAXWEM
omegacsd_LEDWAS
omegacsd_LEKMET
omegacsd_LELROJ
omegacsd_LERKAU
omegacsd_LETBAN
omegacsd_LETBUH
omegacsd_LEVTOV
omegacsd_LEZGOM
omegacsd_LIKBUC
omegacsd_LIKGIV
omegacsd_LIKMEX
omegacsd_LINLAV
omegacsd_MAMNAQ
omegacsd_MATSTA10
omegacsd_MBZTZT10
omegacsd_MICONZ
omegacsd_MINTSA
omegacsd_MLDPHE10
omegacsd_MRMPYR
omegacsd_MTBPNP
omegacsd_MVERIQ
omegacsd_NADYIA
omegacsd_NADZIB
omegacsd_NBPENC
omegacsd_NFCSEY
omegacsd_PACVUK
omegacsd_PAPPHI
omegacsd_PBBSHD
omegacsd_PBYXCH
omegacsd_PCPTZA
omegacsd_PEBHAF
omegacsd_PEXJEH
omegacsd_PIBSXM
omegacsd_PIDSIE
omegacsd_PIDWOO
omegacsd_PIKDIW
omegacsd_PILCOC
omegacsd_PINSAG
omegacsd_PKOJSI
omegacsd_PMAANO01
omegacsd_PMANAQ
omegacsd_PMBSAN10
omegacsd_PMCPRC10
omegacsd_PMEPEN
omegacsd_PMPAIN
omegacsd_PMPBTZ
omegacsd_PMTSZD
omegacsd_PNBPIP
omegacsd_PNPAUR
omegacsd_PTHPAL
omegacsd_PXEZSD
omegacsd_PXMPEN
omegacsd_PYMSBZ
omegacsd_QQQHDG10
omegacsd_SADXIE
omegacsd_SAGMUI
omegacsd_SAVXOC
omegacsd_SAVYET
omegacsd_SAVZEU
omegacsd_SEFLIY
omegacsd_SEMDET
omegacsd_SEMXEN
omegacsd_SEYMIS
omegacsd_SEYPUH
omegacsd_SFDMOX
omegacsd_SIFJIA
omegacsd_SIHDES
omegacsd_SIHDIW
omegacsd_SILTUC
omegacsd_SINKUV
omegacsd_SISYIC
omegacsd_SLFNMB04
omegacsd_SLFNMF02
omegacsd_SOPNAM
omegacsd_SOPSIZ
omegacsd_SORCOR
omegacsd_SOWCOW
omegacsd_SPIRIL
omegacsd_SURREC
omegacsd_TAJSEC
omegacsd_TANNOL
omegacsd_TAPBZO
omegacsd_TAPSOS
omegacsd_TAZPUF
omegacsd_TECSUP
omegacsd_TEDBUZ
omegacsd_TPHPRO
omegacsd_VADTAV
omegacsd_VAMBOA
omegacsd_VAMCUH
omegacsd_VAYXOI
omegacsd_VEMCIZ
omegacsd_VENRUB
omegacsd_VEXROF
omegacsd_VEYRAS
omegacsd_VIBNID
omegacsd_VIBWIM
omegacsd_VIPHOR
omegacsd_VOPDIN
omegacsd_VORBAF
omegacsd_VORDAH
omegacsd_VORJER
omegacsd_VOWXEK
omegacsd_VOXHAR
omegacsd_VOXMOK
omegacsd_VOXNOL
omegacsd_VUGDEG
omegacsd_VUSKID
omegacsd_WAMZAL
omegacsd_WASTEP
omegacsd_WAVTIW
omegacsd_WELGAV
omegacsd_WESZOJ
omegacsd_WEVTIA
omegacsd_WEXBEG
omegacsd_WIFREI
omegacsd_WIKJOP
omegacsd_YABKOB
omegacsd_YAGWOS
omegacsd_YAHBOY
omegacsd_YAZBAC
omegacsd_YAZHUC
omegacsd_YEMNEJ
omegacsd_YENLEI
omegacsd_YESPIV
omegacsd_YEYVED
omegacsd_YICPIJ
omegacsd_YILDOM
omegacsd_YINDII
omegacsd_YITLES
omegacsd_YOPWOP
omegacsd_YOSMOI
omegacsd_YOWVOV
omegacsd_YOWYAK
omegacsd_YOXDEU
omegacsd_YUKKUK
omegacsd_YUKNAT
omegacsd_YULXIM
omegacsd_YULZOU
omegacsd_YUYJEH
omegapdb_1b6l
omegapdb_1bhx
omegapdb_1bto
omegapdb_1c1u
omegapdb_1d3g
omegapdb_1d3h
omegapdb_1d4l
omegapdb_1e2m
omegapdb_1exa
omegapdb_1f06
omegapdb_1f8b
omegapdb_1fm9
omegapdb_1gja
omegapdb_1gs5
omegapdb_1gse
omegapdb_1gz8
omegapdb_1h1p
omegapdb_1h1s
omegapdb_1h2k
omegapdb_1iy7
omegapdb_1j3f
omegapdb_1jsl
omegapdb_1k2t
omegapdb_1k2u
omegapdb_1kz8
omegapdb_1l7g
omegapdb_1m2x
omegapdb_1m5b
omegapdb_1m5f
omegapdb_1n3z
omegapdb_1nms
omegapdb_1nqu
omegapdb_1nqv
omegapdb_1ofd
omegapdb_1oiu
omegapdb_1oks
omegapdb_1p1o
omegapdb_1q72
omegapdb_1qnf
omegapdb_1qxw
omegapdb_1qy5
omegapdb_1r34
omegapdb_1r6w
omegapdb_1ros
omegapdb_1s63
omegapdb_1s8j
omegapdb_1sa4
omegapdb_1syh
omegapdb_1toj
omegapdb_1uf5
omegapdb_1uf7
omegapdb_1uf8
omegapdb_1ur8
omegapdb_1urw
omegapdb_1utt
omegapdb_1uu9
omegapdb_1uwc
omegapdb_1uy8
omegapdb_1v2k
omegapdb_1v2n
omegapdb_1v97
omegapdb_1w1q
omegapdb_1w9u
omegapdb_1wvj
omegapdb_1xap
omegapdb_1xge
omegapdb_1xn0
omegapdb_1xom
omegapdb_1xon
omegapdb_1xqc
omegapdb_1y6q
omegapdb_1yc1
omegapdb_1yc4
omegapdb_1yc5
omegapdb_1yvx
omegapdb_1zz2
omegapdb_2aw1
omegapdb_2ayr
omegapdb_2b7d
omegapdb_2bgd
omegapdb_2brc
omegapdb_2btr
omegapdb_2bts
omegapdb_2byh
omegapdb_2byi
omegapdb_2c4w
omegapdb_2cbs
omegapdb_2cji
omegapdb_2evc
omegapdb_2ewb
omegapdb_2f34
omegapdb_2f4j
omegapdb_2f6v
omegapdb_2f70
omegapdb_2f71
omegapdb_2f7p
omegapdb_2flb
omegapdb_2fqt
omegapdb_2fyv
omegapdb_2g8n
omegapdb_2gss
omegapdb_2h42
omegapdb_2hd6
omegapdb_2i0a
omegapdb_2iko
omegapdb_2iuz
omegapdb_2izl
omegapdb_2j34
omegapdb_2j4i
omegapdb_3cbs
omegapdb_6prc


==> si/splits/QM7b-T_split1_test.txt <==
0004
0011
0016
0031
0044
0085
0098
0102
0137
0151
0162
0165
0175
0179
0212
0213
0214
0247
0280
0315
0333
0366
0397
0405
0430
0433
0441
0448
0460
0472
0491
0509
0518
0551
0554
0561
0566
0569
0575
0601
0616
0620
0626
0636
0654
0658
0665
0674
0688
0701
0712
0722
0724
0754
0762
0811
0815
0856
0864
0888
0899
0912
0944
0958
0970
0975
0987
1027
1035
1056
1100
1109
1123
1157
1167
1183
1204
1208
1228
1249
1258
1268
1283
1284
1300
1317
1319
1320
1341
1350
1357
1389
1399
1405
1433
1443
1460
1479
1503
1531
1532
1573
1576
1586
1588
1602
1605
1622
1659
1694
1698
1711
1716
1720
1721
1723
1725
1732
1754
1756
1775
1783
1806
1812
1813
1823
1857
1869
1873
1877
1882
1887
1889
1900
1902
1916
1918
1921
1946
1978
1990
2024
2032
2037
2061
2067
2094
2129
2131
2151
2155
2156
2169
2176
2226
2260
2293
2299
2352
2355
2360
2382
2385
2386
2389
2394
2423
2428
2432
2433
2448
2466
2478
2482
2483
2485
2491
2496
2497
2504
2509
2511
2514
2520
2527
2531
2536
2542
2559
2577
2580
2591
2595
2603
2608
2616
2657
2682
2712
2731
2741
2786
2792
2798
2803
2812
2837
2843
2864
2875
2886
2912
2922
2957
2987
2988
2990
3028
3036
3040
3041
3045
3054
3063
3087
3108
3119
3154
3158
3160
3190
3207
3217
3223
3264
3271
3277
3282
3296
3311
3316
3329
3330
3333
3357
3365
3376
3389
3390
3398
3409
3416
3423
3454
3456
3461
3473
3482
3504
3521
3531
3541
3586
3599
3648
3657
3672
3674
3679
3690
3692
3728
3744
3780
3803
3812
3817
3825
3857
3858
3866
3878
3901
3916
3955
3973
3980
3986
3990
3992
3993
3995
4007
4015
4019
4025
4026
4079
4083
4086
4112
4113
4120
4138
4143
4152
4171
4200
4202
4213
4232
4269
4290
4294
4307
4308
4309
4377
4397
4440
4442
4443
4451
4468
4469
4504
4522
4536
4565
4566
4658
4669
4670
4672
4681
4705
4708
4714
4746
4754
4756
4774
4804
4812
4824
4831
4842
4854
4868
4881
4911
4923
4937
4954
4985
4995
5028
5029
5030
5032
5040
5041
5060
5117
5119
5124
5125
5139
5140
5147
5159
5197
5207
5231
5251
5259
5307
5312
5316
5332
5356
5424
5433
5437
5439
5457
5479
5486
5495
5498
5523
5560
5578
5586
5603
5626
5629
5630
5645
5668
5679
5683
5685
5686
5717
5727
5749
5795
5810
5815
5849
5879
5884
5891
5900
5910
5923
5930
5940
5946
5949
5965
6001
6002
6030
6054
6082
6123
6138
6139
6150
6170
6177
6186
6191
6233
6264
6279
6310
6341
6381
6436
6438
6479
6513
6522
6569
6575
6585
6604
6626
6659
6666
6672
6685
6694
6702
6740
6764
6785
6799
6802
6810
6832
6834
6847
6858
6870
6878
6889
6906
6918
6931
6932
6942
6951
6964
6982
6985
7000
7022
7024
7028
7041
7056
7069
7071
7103
7111
7126
7141
7166
7172
7178
7181
7182
7190
7203
7206
7210

==> si/splits/QM7b-T_split1_train.txt <==
0001
0002
0003
0005
0006
0007
0008
0009
0010
0012
0013
0014
0015
0017
0018
0019
0020
0021
0022
0023
0024
0025
0026
0027
0028
0029
0030
0032
0033
0034
0035
0036
0037
0038
0039
0040
0041
0042
0043
0045
0046
0047
0048
0049
0052
0053
0054
0056
0057
0058
0059
0060
0061
0062
0063
0064
0065
0066
0067
0068
0069
0070
0071
0072
0073
0074
0075
0076
0077
0078
0079
0080
0081
0082
0083
0084
0086
0088
0089
0090
0091
0092
0093
0094
0095
0096
0097
0099
0100
0101
0103
0104
0105
0106
0107
0108
0109
0110
0111
0112
0113
0114
0115
0116
0117
0118
0119
0120
0121
0122
0123
0124
0125
0126
0127
0128
0129
0130
0131
0132
0133
0134
0135
0136
0138
0139
0140
0141
0142
0143
0144
0145
0146
0147
0148
0149
0150
0152
0153
0154
0155
0156
0157
0158
0159
0160
0161
0163
0164
0166
0167
0168
0169
0170
0171
0172
0173
0174
0176
0177
0178
0180
0181
0182
0184
0185
0186
0187
0188
0189
0190
0191
0192
0193
0194
0195
0196
0197
0198
0199
0200
0201
0202
0203
0204
0205
0206
0207
0208
0209
0210
0211
0215
0216
0217
0218
0219
0220
0221
0222
0223
0225
0226
0227
0228
0229
0230
0231
0232
0233
0234
0235
0236
0237
0238
0239
0240
0241
0242
0243
0244
0245
0246
0248
0249
0250
0251
0252
0253
0254
0255
0256
0257
0258
0259
0260
0261
0262
0263
0264
0265
0266
0267
0268
0269
0270
0271
0272
0273
0274
0276
0277
0278
0279
0281
0282
0283
0284
0285
0286
0287
0288
0289
0290
0291
0292
0293
0294
0295
0297
0298
0299
0300
0301
0302
0303
0304
0305
0306
0307
0308
0309
0310
0311
0312
0313
0314
0316
0317
0318
0319
0320
0321
0322
0323
0324
0325
0326
0327
0328
0329
0330
0331
0332
0334
0335
0336
0337
0338
0339
0340
0341
0342
0343
0344
0345
0346
0347
0348
0349
0350
0351
0352
0353
0354
0355
0356
0357
0358
0359
0360
0361
0362
0363
0364
0365
0367
0368
0369
0370
0371
0372
0373
0374
0375
0376
0377
0378
0379
0380
0381
0382
0383
0384
0385
0386
0387
0388
0389
0390
0391
0392
0393
0395
0396
0398
0399
0400
0401
0402
0403
0404
0406
0407
0408
0409
0410
0411
0412
0413
0414
0415
0416
0417
0418
0419
0420
0421
0422
0423
0424
0425
0426
0427
0428
0429
0432
0434
0435
0436
0437
0439
0440
0442
0443
0444
0445
0446
0447
0449
0450
0451
0452
0453
0454
0455
0456
0457
0458
0459
0461
0462
0463
0464
0465
0466
0467
0468
0469
0470
0471
0473
0475
0476
0477
0478
0479
0480
0481
0482
0483
0484
0485
0486
0487
0488
0489
0490
0492
0493
0494
0495
0496
0497
0498
0499
0500
0501
0502
0504
0505
0506
0507
0508
0510
0511
0512
0513
0514
0515
0516
0517
0519
0520
0521
0522
0523
0524
0525
0526
0527
0528
0530
0531
0532
0534
0535
0536
0537
0538
0539
0540
0541
0542
0543
0544
0545
0546
0547
0548
0549
0550
0552
0553
0555
0556
0557
0558
0559
0560
0562
0563
0564
0565
0567
0568
0571
0572
0573
0574
0576
0577
0578
0579
0580
0581
0582
0583
0584
0585
0586
0587
0588
0589
0590
0591
0592
0593
0594
0595
0596
0597
0598
0599
0600
0602
0603
0604
0605
0606
0607
0608
0609
0610
0611
0612
0613
0614
0615
0617
0618
0619
0621
0622
0623
0624
0625
0627
0628
0629
0630
0631
0632
0633
0634
0635
0637
0638
0639
0640
0641
0642
0643
0644
0645
0646
0647
0648
0649
0650
0651
0652
0653
0655
0656
0657
0659
0660
0661
0662
0663
0664
0666
0667
0668
0669
0670
0671
0672
0673
0675
0676
0677
0678
0679
0680
0681
0682
0683
0684
0685
0686
0687
0689
0690
0691
0692
0693
0694
0695
0696
0697
0698
0699
0700
0703
0704
0705
0706
0707
0708
0709
0710
0711
0713
0714
0715
0716
0717
0718
0719
0720
0721
0723
0725
0726
0727
0728
0729
0730
0731
0732
0733
0735
0736
0737
0738
0739
0740
0741
0742
0743
0744
0745
0746
0747
0748
0749
0750
0751
0752
0753
0755
0756
0757
0758
0759
0760
0761
0763
0764
0765
0766
0767
0768
0769
0770
0771
0772
0773
0774
0775
0776
0777
0778
0779
0780
0781
0782
0783
0784
0785
0786
0787
0788
0789
0790
0791
0792
0793
0794
0795
0796
0797
0798
0799
0800
0801
0802
0803
0804
0805
0806
0807
0808
0809
0810
0812
0813
0814
0816
0817
0818
0819
0820
0821
0822
0823
0824
0825
0827
0828
0829
0830
0831
0832
0833
0834
0835
0836
0837
0838
0839
0840
0841
0842
0843
0844
0845
0846
0847
0848
0849
0850
0851
0852
0853
0854
0855
0858
0859
0860
0861
0862
0863
0865
0867
0868
0869
0870
0871
0872
0873
0874
0875
0876
0877
0878
0879
0880
0881
0882
0883
0884
0885
0886
0887
0889
0890
0891
0892
0893
0895
0896
0897
0898
0900
0901
0902
0903
0904
0905
0906
0907
0908
0909
0910
0911
0913
0914
0915
0916
0917
0918
0919
0920
0921
0922
0923
0924
0925
0926
0928
0929
0930
0931
0932
0933
0934
0935
0936
0937
0938
0939
0941
0942
0943
0945
0946
0947
0948
0949
0950
0951
0952
0953
0954
0955
0956
0957
0959
0960
0961
0962
0963
0964
0965
0966
0967
0968
0969
0971
0972
0973
0974
0976
0977
0978
0979
0980
0981
0982
0983
0984
0985
0986
0988
0989
0990
0991
0992
0993
0994
0996
0997
0999
1000
1001
1002
1004
1005
1006
1007
1009
1010
1011
1012
1013
1014
1015
1016
1017
1018
1019
1020
1021
1022
1023
1024
1025
1026
1028
1029
1030
1032
1033
1034
1036
1037
1038
1039
1040
1041
1042
1043
1044
1045
1046
1047
1048
1049
1050
1051
1052
1053
1054
1055
1057
1058
1059
1060
1061
1062
1063
1064
1065
1066
1067
1068
1069
1070
1071
1072
1073
1074
1075
1076
1077
1078
1079
1080
1081
1082
1083
1084
1085
1086
1087
1088
1089
1090
1091
1092
1093
1094
1095
1096
1097
1098
1099
1101
1102
1103
1104
1105
1107
1108
1110
1111
1112
1113
1114
1115
1116
1117
1118
1119
1120
1121
1122
1124
1125
1127
1128
1129
1130
1131
1132
1133
1134
1135
1136
1137
1138
1139
1140
1141
1142
1143
1144
1145
1146
1147
1148
1149
1150
1151
1152
1153
1154
1155
1156
1158
1159
1160
1161
1162
1163
1164
1165
1166
1168
1169
1170
1171
1172
1173
1174
1175
1176
1177
1178
1179
1180
1181
1182
1184
1185
1186
1187
1188
1189
1190
1191
1192
1193
1194
1195
1196
1197
1198
1199
1200
1201
1202
1203
1205
1206
1207
1210
1211
1212
1213
1214
1215
1216
1217
1218
1219
1220
1221
1222
1223
1224
1225
1226
1227
1229
1230
1231
1232
1233
1234
1235
1236
1237
1238
1239
1241
1242
1243
1244
1245
1246
1247
1248
1250
1251
1252
1253
1255
1256
1257
1259
1260
1261
1262
1263
1264
1265
1266
1267
1269
1270
1271
1272
1273
1275
1276
1277
1278
1280
1281
1282
1285
1287
1289
1290
1291
1292
1293
1294
1295
1296
1297
1298
1299
1301
1302
1303
1304
1305
1306
1307
1308
1309
1310
1311
1312
1313
1314
1315
1316
1318
1321
1322
1323
1324
1325
1326
1327
1328
1329
1330
1331
1332
1333
1334
1335
1336
1337
1338
1339
1340
1342
1343
1344
1345
1347
1348
1349
1351
1352
1353
1354
1355
1356
1359
1360
1361
1362
1363
1364
1365
1366
1367
1368
1369
1370
1371
1372
1373
1374
1375
1376
1377
1378
1379
1380
1381
1382
1383
1384
1386
1387
1388
1390
1391
1392
1393
1394
1395
1396
1397
1398
1400
1401
1402
1403
1404
1406
1407
1408
1409
1410
1411
1412
1413
1414
1416
1417
1418
1419
1420
1421
1422
1423
1424
1425
1426
1427
1428
1429
1430
1431
1432
1434
1435
1436
1437
1438
1439
1440
1441
1442
1444
1445
1446
1447
1448
1449
1450
1451
1452
1453
1454
1455
1456
1457
1458
1461
1462
1463
1464
1465
1466
1467
1468
1469
1470
1471
1472
1473
1474
1475
1476
1477
1478
1480
1481
1482
1483
1484
1485
1486
1487
1488
1489
1490
1491
1492
1493
1494
1495
1496
1497
1498
1499
1500
1501
1502
1504
1505
1506
1507
1508
1509
1510
1511
1512
1513
1514
1515
1516
1517
1518
1519
1520
1521
1522
1523
1524
1525
1526
1527
1528
1529
1530
1533
1534
1535
1536
1537
1538
1539
1540
1541
1542
1543
1544
1545
1546
1547
1548
1549
1550
1552
1553
1554
1555
1556
1557
1558
1559
1560
1561
1562
1563
1564
1565
1566
1567
1568
1569
1570
1571
1572
1574
1575
1577
1578
1579
1580
1581
1582
1583
1584
1585
1587
1589
1590
1591
1592
1593
1594
1595
1596
1597
1598
1599
1600
1601
1603
1604
1606
1607
1608
1609
1610
1611
1612
1613
1614
1615
1616
1617
1618
1619
1620
1621
1623
1624
1625
1626
1627
1628
1629
1630
1631
1632
1633
1634
1635
1636
1637
1638
1639
1640
1641
1642
1643
1644
1645
1646
1647
1649
1651
1652
1653
1654
1655
1656
1657
1658
1660
1661
1662
1663
1664
1665
1666
1667
1668
1669
1670
1671
1672
1673
1674
1675
1676
1677
1678
1679
1680
1681
1682
1683
1684
1685
1686
1687
1688
1689
1690
1691
1692
1693
1695
1696
1697
1699
1700
1701
1702
1703
1704
1705
1706
1707
1708
1709
1710
1712
1713
1714
1715
1717
1718
1719
1722
1724
1726
1727
1728
1729
1730
1731
1733
1734
1736
1737
1738
1739
1741
1742
1743
1744
1745
1746
1747
1748
1749
1750
1751
1752
1753
1755
1757
1758
1759
1760
1761
1762
1763
1764
1765
1766
1767
1768
1769
1770
1771
1772
1773
1774
1776
1777
1778
1779
1780
1781
1782
1784
1785
1786
1788
1789
1790
1791
1792
1793
1794
1795
1796
1797
1798
1799
1800
1801
1802
1803
1804
1805
1807
1808
1809
1810
1811
1814
1815
1816
1817
1818
1819
1820
1822
1824
1825
1826
1827
1828
1829
1830
1831
1832
1833
1834
1835
1836
1837
1838
1839
1840
1841
1842
1843
1844
1845
1846
1847
1848
1849
1850
1851
1852
1853
1854
1855
1856
1858
1859
1860
1861
1862
1863
1864
1865
1866
1867
1868
1870
1871
1872
1874
1875
1876
1878
1879
1880
1881
1883
1884
1885
1886
1888
1890
1891
1892
1893
1894
1895
1896
1898
1899
1901
1903
1904
1905
1906
1907
1908
1909
1910
1911
1912
1913
1914
1915
1917
1919
1920
1922
1923
1924
1925
1926
1927
1928
1929
1930
1931
1932
1933
1934
1935
1936
1937
1938
1939
1940
1941
1942
1943
1944
1945
1947
1948
1949
1950
1951
1952
1953
1954
1955
1956
1957
1958
1959
1960
1961
1962
1963
1964
1965
1966
1967
1969
1970
1971
1972
1973
1974
1975
1976
1977
1979
1980
1981
1982
1983
1984
1985
1987
1988
1989
1991
1992
1993
1994
1995
1997
1998
2000
2001
2002
2003
2004
2005
2006
2007
2008
2009
2010
2011
2012
2013
2014
2015
2016
2017
2018
2019
2020
2021
2022
2023
2025
2026
2027
2028
2029
2030
2031
2033
2034
2035
2036
2038
2039
2040
2041
2042
2043
2044
2045
2046
2047
2048
2049
2050
2051
2052
2053
2054
2055
2056
2057
2058
2059
2060
2062
2063
2065
2066
2068
2069
2070
2071
2072
2073
2074
2075
2076
2077
2078
2079
2080
2081
2082
2083
2084
2085
2086
2087
2088
2089
2090
2091
2093
2095
2096
2097
2098
2099
2100
2101
2102
2103
2104
2105
2106
2107
2109
2110
2111
2112
2113
2114
2115
2116
2118
2119
2120
2121
2122
2123
2124
2125
2126
2127
2128
2130
2132
2133
2134
2135
2136
2137
2138
2139
2140
2141
2142
2143
2144
2145
2146
2148
2149
2150
2152
2153
2154
2157
2158
2159
2160
2161
2162
2163
2164
2165
2166
2167
2168
2170
2171
2172
2173
2174
2175
2177
2178
2179
2180
2181
2182
2183
2184
2185
2186
2187
2188
2189
2190
2191
2192
2194
2195
2196
2197
2198
2199
2200
2201
2202
2203
2204
2205
2206
2207
2208
2209
2210
2211
2212
2213
2214
2215
2216
2217
2218
2219
2220
2221
2222
2223
2224
2225
2227
2228
2229
2230
2231
2232
2233
2234
2235
2236
2237
2238
2239
2240
2241
2242
2243
2244
2245
2246
2247
2248
2249
2250
2251
2252
2253
2254
2255
2256
2257
2258
2259
2261
2262
2263
2264
2265
2266
2267
2268
2269
2270
2271
2272
2273
2274
2275
2276
2277
2278
2279
2280
2281
2282
2283
2284
2286
2287
2288
2289
2290
2291
2292
2294
2295
2296
2297
2298
2301
2302
2303
2304
2305
2306
2307
2308
2309
2310
2311
2312
2313
2314
2315
2316
2317
2319
2320
2321
2322
2323
2324
2325
2326
2327
2328
2329
2330
2331
2332
2333
2334
2335
2336
2337
2339
2340
2341
2342
2343
2344
2345
2346
2347
2348
2349
2350
2351
2353
2354
2356
2357
2359
2361
2362
2363
2364
2365
2366
2367
2368
2369
2370
2371
2372
2373
2374
2375
2376
2377
2378
2379
2380
2381
2383
2384
2387
2388
2390
2391
2392
2393
2395
2396
2397
2398
2399
2400
2401
2402
2403
2404
2405
2406
2407
2408
2409
2410
2411
2412
2413
2414
2415
2416
2417
2418
2419
2420
2421
2422
2424
2425
2426
2427
2429
2430
2431
2434
2435
2436
2437
2438
2439
2440
2441
2442
2443
2444
2445
2446
2447
2449
2450
2451
2452
2453
2454
2455
2456
2457
2458
2459
2460
2461
2462
2463
2464
2465
2467
2468
2469
2470
2471
2472
2473
2474
2475
2476
2477
2479
2480
2481
2484
2486
2487
2488
2489
2490
2492
2493
2494
2495
2498
2499
2501
2502
2503
2505
2506
2507
2508
2510
2512
2515
2516
2517
2518
2519
2521
2522
2523
2525
2526
2528
2529
2530
2532
2533
2534
2535
2537
2538
2539
2540
2541
2543
2544
2545
2546
2547
2548
2549
2550
2551
2552
2553
2554
2555
2556
2557
2558
2560
2561
2562
2563
2564
2565
2566
2567
2568
2569
2570
2571
2572
2573
2574
2576
2578
2579
2581
2582
2583
2584
2585
2586
2587
2588
2589
2590
2592
2593
2594
2596
2597
2599
2600
2601
2602
2604
2605
2606
2607
2609
2610
2611
2612
2613
2614
2615
2617
2618
2619
2620
2621
2622
2623
2624
2625
2626
2627
2628
2629
2630
2631
2633
2634
2635
2636
2637
2638
2639
2640
2641
2642
2644
2645
2646
2647
2648
2649
2650
2651
2652
2653
2654
2655
2656
2658
2659
2660
2661
2662
2663
2664
2665
2666
2667
2668
2669
2670
2671
2672
2673
2674
2675
2676
2677
2678
2679
2680
2681
2683
2684
2685
2686
2687
2688
2689
2690
2691
2692
2693
2694
2695
2696
2697
2698
2699
2700
2701
2702
2703
2704
2705
2706
2707
2708
2709
2710
2711
2713
2714
2715
2716
2717
2718
2719
2720
2721
2722
2723
2724
2725
2726
2727
2729
2730
2732
2733
2734
2735
2736
2737
2738
2739
2740
2742
2743
2744
2745
2746
2748
2749
2750
2751
2752
2753
2754
2755
2756
2757
2758
2759
2760
2761
2762
2763
2764
2765
2766
2767
2768
2769
2770
2771
2772
2773
2774
2775
2776
2777
2778
2779
2780
2781
2782
2783
2784
2785
2787
2788
2789
2790
2791
2793
2794
2795
2799
2801
2802
2804
2805
2806
2807
2808
2809
2811
2813
2814
2815
2816
2817
2818
2819
2820
2821
2823
2824
2825
2826
2827
2828
2829
2830
2831
2832
2833
2834
2835
2836
2838
2839
2840
2841
2842
2844
2845
2846
2847
2848
2849
2850
2851
2852
2853
2854
2855
2856
2857
2858
2859
2860
2861
2862
2863
2865
2866
2867
2868
2869
2870
2871
2872
2873
2874
2876
2877
2878
2879
2880
2881
2882
2883
2884
2885
2887
2888
2889
2890
2891
2892
2893
2894
2895
2896
2897
2898
2899
2900
2901
2902
2903
2904
2905
2906
2907
2908
2909
2910
2911
2913
2914
2915
2916
2917
2918
2919
2920
2921
2923
2924
2925
2927
2928
2929
2930
2931
2932
2933
2934
2936
2937
2938
2939
2940
2941
2942
2943
2944
2945
2947
2948
2949
2950
2951
2952
2953
2954
2955
2956
2958
2959
2960
2961
2962
2963
2964
2965
2966
2967
2968
2969
2970
2971
2972
2973
2974
2975
2976
2977
2978
2979
2980
2981
2982
2983
2984
2985
2986
2989
2991
2992
2993
2994
2995
2996
2997
2998
2999
3000
3001
3002
3003
3004
3005
3006
3007
3008
3010
3011
3012
3013
3014
3015
3016
3017
3018
3019
3020
3021
3022
3023
3024
3025
3026
3027
3029
3030
3031
3032
3033
3034
3035
3037
3038
3039
3042
3043
3044
3046
3048
3049
3050
3051
3052
3053
3055
3056
3057
3058
3059
3060
3061
3062
3064
3065
3066
3067
3068
3069
3070
3071
3072
3073
3074
3075
3076
3077
3078
3079
3080
3081
3082
3083
3084
3085
3088
3089
3090
3091
3092
3093
3094
3095
3096
3097
3098
3099
3100
3101
3102
3103
3104
3105
3106
3107
3109
3110
3111
3112
3113
3114
3115
3116
3117
3118
3120
3121
3122
3123
3124
3125
3126
3127
3128
3129
3130
3131
3132
3133
3134
3135
3136
3137
3138
3139
3140
3141
3142
3143
3144
3145
3146
3147
3148
3149
3150
3151
3153
3155
3156
3157
3159
3161
3162
3163
3164
3165
3166
3167
3168
3169
3170
3171
3172
3173
3174
3175
3176
3177
3178
3179
3180
3181
3182
3183
3184
3185
3186
3187
3188
3189
3191
3192
3193
3194
3195
3196
3197
3198
3199
3200
3201
3202
3203
3204
3205
3206
3208
3209
3210
3211
3212
3213
3214
3215
3216
3218
3219
3220
3221
3222
3225
3226
3227
3228
3229
3230
3231
3232
3233
3234
3235
3236
3237
3238
3239
3240
3241
3242
3243
3244
3245
3247
3248
3249
3250
3251
3252
3253
3254
3255
3256
3257
3258
3259
3260
3261
3262
3263
3265
3266
3267
3268
3269
3270
3272
3273
3274
3275
3276
3278
3279
3280
3281
3283
3284
3285
3286
3287
3288
3289
3291
3292
3293
3294
3295
3297
3298
3299
3300
3301
3302
3303
3304
3305
3306
3307
3308
3310
3312
3313
3314
3317
3318
3319
3320
3321
3322
3323
3325
3326
3327
3328
3331
3332
3334
3335
3336
3337
3338
3339
3340
3341
3342
3343
3344
3345
3346
3347
3348
3349
3350
3351
3352
3353
3354
3355
3356
3358
3359
3360
3361
3362
3363
3364
3366
3367
3368
3369
3370
3371
3372
3373
3374
3375
3377
3378
3379
3380
3381
3382
3383
3384
3385
3386
3387
3388
3391
3392
3393
3394
3395
3396
3397
3399
3400
3401
3402
3403
3404
3405
3406
3407
3408
3410
3412
3413
3414
3415
3417
3418
3419
3420
3421
3422
3424
3425
3427
3428
3429
3430
3431
3432
3433
3434
3435
3436
3437
3438
3439
3440
3441
3442
3444
3445
3446
3447
3448
3449
3450
3451
3452
3453
3455
3457
3458
3459
3460
3462
3463
3465
3466
3467
3468
3469
3470
3471
3472
3474
3475
3476
3477
3478
3479
3480
3481
3483
3484
3485
3486
3487
3488
3489
3490
3491
3492
3493
3494
3495
3496
3497
3498
3499
3500
3501
3502
3503
3505
3506
3507
3508
3509
3510
3511
3512
3513
3514
3515
3516
3517
3518
3519
3520
3522
3523
3524
3525
3526
3527
3528
3529
3530
3532
3533
3534
3535
3536
3537
3538
3539
3540
3542
3543
3544
3545
3546
3547
3548
3549
3550
3551
3552
3553
3554
3555
3556
3557
3558
3559
3560
3561
3562
3563
3564
3565
3566
3567
3568
3569
3570
3571
3572
3573
3574
3575
3576
3577
3578
3579
3580
3581
3582
3583
3584
3585
3587
3588
3589
3591
3592
3593
3594
3595
3596
3597
3598
3600
3601
3602
3603
3604
3605
3606
3608
3609
3610
3611
3612
3613
3614
3615
3616
3617
3619
3620
3621
3622
3623
3624
3625
3626
3627
3628
3629
3630
3631
3632
3633
3634
3635
3636
3637
3638
3639
3640
3641
3642
3643
3644
3645
3646
3647
3649
3650
3651
3652
3653
3654
3655
3656
3658
3659
3660
3661
3662
3663
3664
3665
3666
3667
3668
3669
3670
3671
3673
3675
3676
3677
3678
3680
3681
3682
3683
3684
3685
3686
3687
3688
3689
3691
3693
3694
3695
3696
3697
3698
3699
3700
3701
3702
3703
3704
3705
3706
3707
3708
3709
3710
3711
3712
3713
3714
3715
3716
3717
3718
3719
3720
3721
3722
3723
3725
3726
3727
3729
3730
3731
3732
3733
3735
3736
3737
3738
3739
3740
3741
3742
3743
3745
3746
3747
3748
3749
3750
3751
3752
3753
3754
3755
3756
3757
3758
3759
3760
3761
3762
3763
3764
3765
3766
3767
3768
3769
3770
3771
3772
3773
3774
3776
3777
3778
3779
3781
3782
3784
3786
3788
3789
3790
3791
3792
3793
3794
3795
3796
3797
3798
3799
3800
3801
3802
3804
3805
3806
3807
3808
3809
3811
3813
3814
3815
3816
3818
3819
3821
3822
3823
3824
3826
3827
3828
3830
3831
3832
3833
3834
3835
3836
3837
3838
3839
3840
3841
3842
3843
3844
3845
3846
3847
3848
3849
3850
3851
3852
3853
3854
3855
3856
3859
3860
3861
3862
3864
3865
3867
3868
3869
3870
3871
3872
3873
3874
3875
3876
3877
3879
3880
3881
3882
3883
3884
3886
3887
3888
3890
3891
3892
3893
3894
3895
3896
3897
3898
3899
3900
3902
3903
3904
3905
3906
3907
3908
3909
3910
3911
3912
3913
3914
3915
3917
3918
3919
3920
3921
3922
3923
3924
3925
3926
3927
3928
3929
3931
3932
3933
3934
3935
3936
3937
3938
3939
3940
3941
3942
3943
3944
3945
3946
3947
3948
3949
3950
3951
3952
3953
3954
3956
3958
3959
3960
3961
3962
3963
3965
3966
3967
3968
3969
3970
3971
3972
3974
3975
3976
3977
3978
3979
3981
3982
3983
3984
3985
3987
3988
3989
3991
3994
3996
3997
3998
3999
4000
4001
4002
4003
4004
4005
4006
4008
4009
4010
4011
4012
4013
4014
4016
4017
4018
4020
4021
4022
4023
4024
4027
4028
4029
4030
4031
4032
4033
4034
4036
4037
4038
4039
4040
4041
4042
4043
4044
4045
4046
4047
4048
4049
4050
4051
4052
4053
4054
4055
4056
4057
4058
4059
4060
4063
4065
4066
4067
4068
4069
4070
4071
4072
4073
4074
4075
4076
4077
4078
4080
4081
4082
4084
4085
4087
4088
4089
4091
4092
4093
4094
4095
4096
4097
4098
4099
4100
4101
4102
4103
4104
4105
4106
4107
4108
4109
4110
4111
4114
4115
4116
4117
4118
4119
4121
4122
4123
4124
4125
4126
4127
4128
4129
4130
4131
4132
4133
4134
4135
4136
4137
4139
4140
4141
4142
4144
4145
4146
4147
4148
4149
4151
4153
4154
4155
4156
4157
4158
4159
4160
4161
4162
4163
4164
4165
4166
4167
4168
4169
4170
4172
4173
4174
4175
4176
4177
4178
4179
4180
4181
4182
4183
4184
4185
4186
4187
4188
4189
4190
4191
4192
4193
4194
4195
4196
4197
4198
4199
4201
4203
4204
4205
4206
4207
4208
4209
4210
4211
4212
4214
4215
4216
4217
4218
4219
4220
4221
4222
4223
4224
4225
4227
4228
4229
4230
4231
4233
4234
4235
4236
4237
4238
4239
4240
4242
4243
4244
4245
4246
4247
4248
4250
4251
4252
4253
4254
4255
4256
4257
4258
4259
4260
4261
4262
4263
4264
4265
4266
4267
4268
4270
4271
4272
4273
4274
4275
4276
4277
4278
4279
4280
4281
4282
4283
4284
4285
4286
4287
4288
4289
4291
4292
4293
4295
4296
4297
4298
4299
4300
4301
4302
4303
4304
4305
4310
4311
4312
4313
4314
4315
4316
4317
4318
4319
4320
4321
4322
4323
4324
4325
4326
4327
4328
4329
4331
4332
4333
4334
4335
4336
4337
4338
4339
4340
4341
4342
4343
4344
4345
4346
4347
4348
4349
4351
4352
4353
4354
4355
4356
4357
4358
4359
4360
4361
4362
4363
4364
4365
4366
4367
4368
4369
4370
4371
4372
4373
4374
4375
4376
4378
4379
4380
4381
4382
4383
4384
4385
4386
4387
4388
4389
4390
4391
4392
4393
4394
4395
4396
4398
4399
4400
4401
4402
4403
4404
4405
4406
4407
4408
4409
4410
4411
4412
4413
4414
4415
4416
4417
4418
4419
4420
4421
4422
4423
4425
4426
4427
4428
4429
4430
4431
4432
4433
4434
4435
4436
4437
4438
4439
4441
4444
4445
4446
4447
4448
4449
4450
4452
4453
4454
4455
4456
4457
4458
4459
4460
4461
4462
4463
4464
4465
4466
4467
4470
4471
4472
4473
4474
4475
4477
4478
4479
4480
4481
4482
4483
4484
4485
4486
4487
4488
4489
4490
4491
4492
4493
4494
4495
4496
4497
4498
4499
4500
4501
4502
4503
4505
4506
4507
4508
4509
4510
4511
4512
4514
4515
4516
4517
4518
4519
4520
4521
4523
4524
4525
4526
4527
4528
4529
4530
4531
4532
4533
4534
4535
4537
4538
4539
4540
4541
4542
4543
4544
4545
4546
4547
4549
4550
4551
4552
4553
4554
4555
4556
4557
4558
4559
4560
4561
4562
4563
4564
4567
4568
4569
4570
4571
4572
4573
4574
4575
4576
4577
4578
4579
4580
4581
4582
4583
4584
4585
4586
4587
4588
4589
4590
4591
4592
4593
4594
4595
4596
4597
4598
4599
4600
4601
4602
4603
4604
4605
4606
4607
4608
4609
4610
4611
4612
4613
4614
4615
4616
4617
4618
4619
4620
4621
4622
4623
4624
4625
4626
4627
4628
4629
4630
4631
4632
4633
4634
4635
4636
4637
4638
4639
4640
4641
4642
4643
4644
4645
4646
4647
4648
4649
4650
4651
4652
4653
4654
4655
4656
4659
4660
4661
4662
4663
4664
4665
4666
4667
4668
4671
4673
4674
4675
4676
4677
4678
4679
4680
4682
4683
4684
4685
4686
4687
4688
4689
4690
4691
4692
4693
4694
4695
4696
4697
4698
4699
4700
4701
4702
4703
4704
4706
4707
4709
4710
4711
4712
4713
4715
4716
4717
4719
4720
4721
4722
4723
4724
4725
4727
4728
4729
4730
4731
4732
4733
4734
4735
4736
4737
4738
4739
4740
4741
4742
4743
4744
4745
4747
4748
4749
4750
4752
4753
4755
4757
4758
4759
4761
4762
4764
4765
4766
4767
4768
4769
4770
4771
4772
4773
4775
4776
4777
4778
4779
4780
4781
4782
4783
4784
4785
4786
4787
4788
4791
4793
4794
4795
4796
4797
4798
4799
4800
4801
4803
4806
4807
4808
4809
4810
4811
4813
4814
4815
4816
4817
4818
4819
4820
4821
4822
4823
4825
4826
4827
4828
4829
4830
4832
4833
4834
4835
4836
4837
4838
4839
4840
4841
4843
4844
4846
4847
4848
4849
4850
4851
4852
4853
4855
4856
4857
4858
4859
4860
4861
4862
4863
4864
4865
4866
4867
4869
4871
4872
4875
4876
4877
4878
4879
4880
4882
4883
4884
4885
4886
4887
4888
4889
4890
4891
4892
4893
4894
4895
4896
4897
4898
4899
4900
4901
4902
4903
4904
4905
4906
4907
4908
4909
4910
4912
4913
4914
4915
4916
4918
4919
4920
4921
4922
4924
4925
4926
4927
4928
4929
4930
4931
4932
4933
4934
4935
4936
4938
4939
4940
4941
4942
4945
4946
4947
4948
4949
4950
4951
4952
4953
4955
4956
4957
4959
4960
4961
4962
4963
4964
4965
4966
4967
4968
4969
4970
4972
4973
4974
4975
4976
4977
4978
4979
4980
4981
4982
4983
4984
4986
4987
4988
4989
4990
4991
4992
4993
4994
4996
4997
4998
4999
5000
5001
5002
5003
5004
5005
5006
5007
5008
5009
5010
5011
5012
5013
5014
5015
5016
5017
5018
5019
5020
5021
5022
5023
5024
5025
5026
5027
5031
5033
5034
5035
5036
5037
5038
5039
5042
5043
5044
5045
5046
5047
5048
5049
5050
5051
5052
5053
5054
5056
5057
5058
5059
5061
5062
5063
5064
5065
5066
5067
5068
5069
5070
5071
5072
5073
5074
5075
5076
5077
5078
5079
5081
5082
5083
5084
5085
5086
5087
5088
5089
5090
5091
5092
5094
5095
5096
5097
5098
5099
5100
5101
5102
5103
5104
5105
5106
5107
5108
5109
5110
5111
5112
5113
5114
5115
5116
5118
5120
5121
5122
5123
5126
5127
5128
5129
5130
5131
5132
5133
5134
5135
5136
5137
5138
5141
5142
5143
5144
5145
5146
5148
5149
5150
5151
5153
5154
5155
5156
5157
5158
5160
5161
5162
5163
5165
5166
5167
5168
5169
5170
5171
5172
5173
5174
5175
5176
5177
5178
5179
5180
5181
5182
5183
5184
5185
5186
5187
5188
5189
5190
5191
5192
5193
5194
5196
5198
5199
5200
5201
5202
5203
5204
5205
5206
5208
5209
5210
5211
5212
5213
5214
5215
5216
5217
5218
5219
5220
5221
5222
5223
5224
5225
5226
5227
5228
5229
5230
5232
5233
5234
5235
5236
5237
5238
5239
5240
5241
5242
5243
5244
5245
5246
5247
5248
5249
5250
5252
5253
5254
5255
5256
5257
5258
5260
5261
5262
5263
5264
5265
5266
5267
5268
5269
5270
5271
5272
5273
5274
5275
5276
5277
5278
5279
5280
5281
5282
5283
5284
5285
5286
5287
5288
5289
5290
5291
5292
5293
5294
5295
5296
5297
5299
5300
5301
5302
5303
5304
5305
5306
5308
5309
5310
5311
5313
5314
5315
5317
5318
5319
5320
5321
5322
5323
5324
5325
5326
5327
5328
5329
5330
5331
5333
5334
5335
5336
5337
5338
5339
5340
5341
5342
5343
5344
5345
5346
5347
5348
5349
5350
5351
5352
5353
5354
5355
5357
5358
5359
5360
5361
5362
5363
5364
5365
5366
5367
5368
5369
5371
5372
5373
5374
5375
5376
5377
5378
5379
5380
5382
5383
5384
5385
5386
5387
5388
5390
5391
5392
5393
5394
5395
5396
5397
5398
5399
5400
5401
5402
5403
5404
5405
5406
5407
5408
5409
5410
5411
5412
5413
5414
5415
5416
5417
5418
5419
5421
5422
5425
5426
5427
5428
5429
5430
5431
5432
5434
5435
5436
5438
5440
5441
5442
5443
5444
5445
5446
5447
5448
5449
5450
5451
5453
5454
5455
5456
5458
5459
5460
5461
5462
5463
5464
5465
5466
5467
5468
5469
5470
5471
5472
5473
5474
5475
5476
5477
5478
5480
5481
5482
5483
5484
5485
5487
5488
5489
5490
5491
5492
5493
5494
5496
5497
5499
5500
5501
5502
5503
5504
5505
5506
5507
5508
5509
5510
5511
5512
5513
5514
5515
5516
5517
5518
5519
5520
5521
5522
5524
5525
5526
5527
5528
5529
5530
5531
5532
5533
5534
5535
5536
5537
5538
5539
5540
5541
5542
5543
5544
5545
5546
5547
5548
5549
5550
5551
5552
5553
5554
5555
5556
5557
5558
5559
5561
5562
5563
5564
5565
5566
5567
5568
5569
5570
5571
5572
5573
5574
5575
5576
5577
5579
5580
5581
5582
5583
5584
5585
5587
5588
5589
5590
5591
5592
5593
5595
5596
5597
5598
5599
5600
5601
5602
5604
5605
5606
5607
5608
5609
5610
5611
5612
5613
5614
5615
5616
5617
5618
5619
5620
5621
5622
5623
5624
5625
5627
5628
5632
5633
5634
5635
5636
5637
5638
5639
5640
5641
5642
5643
5644
5647
5648
5649
5651
5652
5653
5654
5655
5656
5657
5658
5659
5661
5662
5663
5664
5665
5666
5667
5669
5670
5671
5672
5673
5674
5675
5676
5677
5678
5680
5681
5682
5684
5688
5689
5690
5691
5692
5693
5694
5695
5696
5697
5698
5699
5700
5701
5702
5703
5704
5705
5706
5707
5708
5709
5710
5711
5713
5714
5715
5716
5718
5719
5720
5721
5722
5723
5724
5725
5726
5728
5729
5731
5732
5733
5734
5735
5736
5737
5738
5739
5740
5741
5742
5743
5744
5745
5746
5747
5748
5751
5752
5753
5754
5755
5756
5757
5758
5759
5760
5761
5762
5763
5764
5765
5766
5767
5768
5769
5770
5771
5772
5773
5774
5775
5776
5777
5778
5779
5780
5781
5782
5783
5784
5785
5786
5787
5788
5789
5790
5791
5792
5793
5794
5796
5797
5798
5799
5800
5801
5802
5803
5804
5805
5806
5807
5808
5809
5811
5812
5813
5814
5816
5817
5818
5819
5820
5821
5822
5823
5824
5825
5826
5827
5828
5829
5830
5831
5832
5833
5834
5835
5836
5837
5838
5839
5840
5841
5842
5843
5844
5845
5846
5847
5848
5850
5851
5852
5854
5855
5856
5857
5858
5859
5860
5861
5862
5863
5864
5867
5868
5869
5870
5871
5872
5873
5874
5875
5876
5877
5878
5880
5881
5882
5883
5885
5886
5887
5888
5889
5890
5892
5893
5894
5895
5896
5897
5898
5899
5901
5902
5903
5904
5905
5906
5907
5908
5909
5911
5912
5914
5915
5916
5917
5918
5919
5920
5921
5922
5924
5925
5926
5927
5928
5929
5931
5932
5933
5934
5935
5936
5937
5938
5939
5941
5942
5943
5944
5945
5947
5948
5950
5952
5953
5954
5955
5956
5957
5958
5959
5960
5961
5962
5963
5964
5966
5967
5968
5969
5970
5971
5972
5973
5974
5975
5976
5977
5978
5979
5980
5981
5982
5983
5984
5985
5986
5987
5988
5989
5990
5991
5992
5993
5994
5995
5996
5997
5998
5999
6000
6003
6005
6006
6007
6008
6009
6010
6011
6012
6013
6014
6015
6016
6017
6018
6019
6020
6021
6022
6023
6024
6025
6026
6027
6028
6029
6031
6032
6033
6034
6035
6036
6037
6038
6039
6040
6041
6042
6043
6044
6045
6046
6047
6048
6049
6050
6051
6052
6053
6055
6056
6057
6058
6059
6060
6061
6062
6063
6064
6065
6066
6067
6068
6069
6070
6071
6072
6073
6074
6075
6076
6077
6078
6079
6080
6081
6083
6084
6085
6086
6088
6089
6090
6091
6092
6093
6094
6095
6096
6097
6098
6099
6100
6101
6102
6103
6104
6105
6106
6107
6108
6109
6110
6111
6112
6113
6114
6115
6116
6117
6118
6119
6120
6121
6122
6124
6125
6126
6127
6128
6129
6130
6131
6132
6133
6134
6135
6136
6137
6140
6141
6142
6143
6144
6145
6146
6147
6148
6149
6151
6152
6153
6154
6155
6156
6157
6158
6159
6160
6161
6162
6163
6164
6165
6166
6167
6168
6169
6171
6172
6173
6174
6175
6176
6178
6179
6180
6181
6182
6183
6184
6185
6187
6188
6189
6190
6192
6193
6194
6195
6196
6198
6199
6200
6201
6202
6203
6204
6205
6206
6207
6208
6209
6210
6211
6212
6213
6214
6215
6216
6217
6218
6219
6220
6221
6222
6223
6225
6226
6227
6228
6230
6231
6232
6234
6235
6237
6238
6239
6240
6241
6242
6243
6244
6245
6246
6247
6248
6249
6250
6251
6252
6253
6254
6255
6256
6257
6258
6259
6260
6261
6262
6263
6265
6266
6267
6268
6269
6270
6271
6272
6273
6274
6275
6276
6277
6278
6280
6281
6282
6283
6284
6285
6286
6287
6288
6289
6290
6291
6292
6293
6295
6296
6297
6298
6299
6300
6301
6302
6303
6304
6305
6306
6307
6308
6309
6311
6312
6314
6315
6316
6317
6318
6319
6320
6321
6322
6323
6325
6326
6327
6328
6329
6330
6331
6332
6333
6334
6335
6336
6337
6339
6340
6342
6343
6344
6345
6346
6347
6348
6349
6350
6351
6352
6353
6354
6355
6356
6357
6358
6359
6360
6361
6362
6363
6364
6365
6366
6367
6368
6369
6370
6371
6372
6373
6375
6377
6378
6379
6380
6382
6383
6384
6385
6386
6387
6388
6389
6390
6391
6392
6393
6394
6395
6396
6397
6398
6399
6400
6401
6402
6403
6404
6405
6406
6407
6408
6409
6410
6411
6412
6413
6414
6415
6416
6417
6419
6420
6421
6422
6423
6424
6425
6426
6427
6428
6429
6430
6431
6432
6433
6434
6435
6437
6439
6440
6442
6443
6444
6445
6446
6447
6448
6449
6450
6451
6452
6453
6454
6455
6456
6457
6458
6459
6460
6461
6462
6463
6464
6465
6467
6468
6469
6470
6471
6472
6473
6474
6475
6476
6478
6480
6481
6482
6483
6484
6485
6486
6487
6488
6489
6490
6491
6492
6493
6495
6496
6497
6498
6499
6500
6501
6502
6503
6504
6505
6506
6507
6508
6509
6510
6511
6512
6514
6515
6516
6517
6518
6519
6520
6521
6523
6524
6525
6526
6527
6529
6530
6531
6532
6533
6534
6535
6536
6537
6538
6539
6540
6541
6542
6543
6544
6545
6546
6547
6548
6549
6550
6551
6552
6553
6554
6555
6556
6557
6558
6559
6560
6561
6562
6563
6564
6565
6566
6567
6568
6570
6571
6572
6573
6574
6576
6577
6578
6579
6580
6581
6582
6583
6584
6586
6587
6588
6589
6590
6591
6592
6593
6594
6595
6596
6597
6598
6599
6600
6601
6602
6603
6605
6606
6607
6608
6609
6610
6611
6613
6614
6615
6616
6617
6618
6619
6620
6621
6622
6623
6624
6625
6627
6628
6629
6630
6631
6632
6633
6634
6635
6636
6637
6638
6639
6640
6641
6642
6643
6644
6646
6647
6648
6649
6650
6651
6652
6653
6654
6655
6656
6657
6658
6660
6661
6662
6663
6664
6665
6667
6668
6669
6670
6671
6673
6675
6676
6677
6678
6679
6680
6681
6682
6683
6684
6686
6687
6688
6689
6690
6691
6692
6693
6695
6696
6697
6698
6699
6700
6701
6703
6704
6706
6707
6708
6709
6710
6711
6712
6714
6715
6716
6717
6718
6719
6720
6721
6722
6723
6724
6725
6726
6727
6728
6729
6730
6731
6732
6733
6734
6735
6736
6738
6739
6741
6742
6743
6744
6745
6746
6747
6748
6749
6750
6751
6752
6753
6754
6755
6756
6757
6758
6759
6760
6761
6762
6763
6765
6766
6767
6768
6769
6770
6771
6772
6773
6774
6775
6776
6777
6778
6779
6780
6781
6782
6783
6784
6786
6787
6788
6789
6790
6791
6792
6793
6794
6795
6796
6797
6798
6800
6801
6803
6804
6805
6806
6807
6808
6809
6811
6812
6813
6814
6815
6816
6817
6818
6819
6820
6821
6822
6823
6824
6825
6826
6827
6828
6829
6830
6831
6835
6836
6837
6838
6839
6840
6841
6842
6843
6844
6845
6846
6848
6849
6850
6851
6852
6853
6854
6855
6856
6857
6859
6860
6861
6862
6863
6864
6865
6866
6867
6868
6869
6871
6872
6873
6874
6875
6876
6877
6879
6880
6881
6882
6883
6884
6885
6886
6887
6888
6890
6891
6892
6893
6894
6895
6896
6897
6898
6899
6900
6901
6902
6903
6904
6905
6907
6908
6909
6910
6911
6912
6913
6914
6915
6916
6917
6919
6920
6921
6922
6923
6924
6925
6926
6927
6928
6929
6930
6933
6934
6935
6936
6938
6939
6940
6941
6943
6944
6945
6946
6947
6948
6949
6950
6952
6953
6954
6955
6956
6957
6958
6959
6960
6961
6962
6963
6965
6966
6967
6968
6969
6970
6971
6972
6973
6974
6975
6976
6977
6978
6979
6980
6981
6983
6984
6986
6987
6988
6989
6990
6991
6992
6993
6994
6995
6996
6997
6998
6999
7001
7003
7004
7005
7006
7007
7008
7009
7010
7011
7012
7013
7014
7015
7016
7017
7018
7019
7020
7021
7023
7025
7027
7029
7030
7032
7033
7034
7035
7036
7037
7038
7039
7040
7042
7043
7044
7045
7046
7047
7048
7049
7050
7051
7052
7053
7054
7055
7057
7058
7059
7060
7061
7062
7063
7064
7065
7066
7067
7068
7070
7072
7073
7074
7075
7076
7077
7078
7079
7080
7081
7082
7083
7084
7085
7086
7087
7088
7089
7090
7091
7092
7093
7094
7095
7096
7097
7098
7099
7100
7101
7102
7104
7105
7106
7107
7108
7109
7110
7112
7113
7114
7116
7117
7118
7119
7120
7121
7122
7123
7124
7125
7127
7128
7129
7130
7131
7132
7133
7134
7135
7136
7137
7138
7139
7140
7142
7143
7144
7145
7146
7147
7148
7149
7150
7151
7152
7153
7154
7156
7157
7158
7159
7160
7161
7162
7163
7164
7165
7167
7168
7169
7170
7173
7174
7176
7177
7179
7180
7183
7184
7185
7186
7187
7188
7189
7191
7192
7193
7194
7195
7196
7197
7198
7199
7200
7201
7202
7204
7205
7207
7208
7209
7211

==> si/splits/QM7b-T_split2_test.txt <==
0004
0011
0031
0085
0137
0151
0165
0175
0179
0213
0247
0280
0315
0333
0366
0397
0405
0430
0441
0448
0460
0472
0491
0551
0554
0566
0569
0575
0601
0616
0620
0626
0658
0665
0674
0688
0712
0722
0724
0754
0762
0815
0856
0888
0912
0958
0970
0975
0987
1056
1100
1109
1123
1157
1167
1183
1208
1228
1249
1258
1268
1283
1284
1300
1317
1319
1320
1341
1405
1433
1443
1503
1531
1532
1576
1586
1602
1605
1622
1694
1698
1711
1716
1721
1725
1732
1754
1775
1783
1806
1813
1823
1857
1869
1889
1902
1916
1946
1978
1990
2024
2037
2061
2094
2131
2155
2156
2169
2176
2260
2293
2299
2352
2360
2382
2385
2386
2389
2394
2423
2428
2432
2433
2466
2482
2483
2485
2491
2496
2497
2504
2509
2511
2514
2520
2531
2536
2542
2559
2577
2580
2595
2603
2608
2657
2682
2712
2731
2741
2792
2798
2803
2837
2843
2864
2886
2912
2922
2957
2987
2988
2990
3028
3036
3040
3041
3045
3054
3063
3087
3154
3160
3190
3217
3223
3277
3282
3316
3329
3330
3333
3357
3376
3389
3390
3398
3409
3423
3456
3473
3504
3521
3531
3586
3599
3657
3674
3679
3690
3692
3744
3812
3825
3857
3858
3866
3878
3901
3916
3955
3980
3992
3993
4007
4015
4019
4025
4026
4083
4086
4112
4120
4138
4143
4200
4213
4232
4290
4294
4307
4440
4442
4443
4451
4468
4469
4522
4536
4566
4669
4670
4672
4681
4705
4746
4754
4756
4824
4842
4854
4868
4881
4923
4937
4954
4995
5028
5029
5032
5041
5117
5119
5124
5125
5139
5147
5197
5207
5251
5307
5316
5332
5356
5424
5433
5437
5439
5457
5479
5486
5495
5498
5523
5560
5586
5603
5626
5629
5630
5668
5679
5683
5685
5686
5717
5749
5810
5815
5849
5884
5891
5900
5910
5923
5940
5946
6001
6002
6030
6082
6138
6139
6150
6177
6186
6264
6310
6341
6381
6436
6438
6479
6513
6522
6569
6585
6604
6659
6666
6672
6685
6740
6764
6785
6799
6832
6834
6847
6858
6889
6906
6931
6932
6951
6985
7000
7022
7024
7028
7056
7069
7103
7126
7141
7166
7172
7178
7181
7190
7203
7210

==> si/splits/QM7b-T_split2_train.txt <==
0001
0002
0003
0005
0006
0007
0008
0009
0010
0012
0013
0014
0015
0016
0017
0018
0019
0020
0021
0022
0023
0024
0025
0026
0027
0028
0029
0030
0032
0033
0034
0035
0036
0037
0038
0039
0040
0041
0042
0043
0044
0045
0046
0047
0048
0049
0050
0051
0052
0053
0054
0055
0056
0057
0058
0059
0060
0061
0062
0063
0064
0065
0066
0067
0068
0069
0070
0071
0072
0073
0074
0075
0076
0077
0078
0079
0080
0081
0082
0083
0084
0086
0087
0088
0089
0090
0091
0092
0093
0094
0095
0096
0097
0098
0099
0100
0101
0102
0103
0104
0105
0106
0107
0108
0109
0110
0111
0112
0113
0114
0115
0116
0117
0118
0119
0120
0121
0122
0123
0124
0125
0126
0127
0128
0129
0130
0131
0132
0133
0134
0135
0136
0138
0139
0140
0141
0142
0143
0144
0145
0146
0147
0148
0149
0150
0152
0153
0154
0155
0156
0157
0158
0159
0160
0161
0162
0163
0164
0166
0167
0168
0169
0170
0171
0172
0173
0174
0176
0177
0178
0180
0181
0182
0183
0184
0185
0186
0187
0188
0189
0190
0191
0192
0193
0194
0195
0196
0197
0198
0199
0200
0201
0202
0203
0204
0205
0206
0207
0208
0209
0210
0211
0212
0214
0215
0216
0217
0218
0219
0220
0221
0222
0223
0224
0225
0226
0227
0228
0229
0230
0231
0232
0233
0234
0235
0236
0237
0238
0239
0240
0241
0242
0243
0244
0245
0246
0248
0249
0250
0251
0252
0253
0254
0255
0256
0257
0258
0259
0260
0261
0262
0263
0264
0265
0266
0267
0268
0269
0270
0271
0272
0273
0274
0275
0276
0277
0278
0279
0281
0282
0283
0284
0285
0286
0287
0288
0289
0290
0291
0292
0293
0294
0295
0296
0297
0298
0299
0300
0301
0302
0303
0304
0305
0306
0307
0308
0309
0310
0311
0312
0313
0314
0316
0317
0318
0319
0320
0321
0322
0323
0324
0325
0326
0327
0328
0329
0330
0331
0332
0334
0335
0336
0337
0338
0339
0340
0341
0342
0343
0344
0345
0346
0347
0348
0349
0350
0351
0352
0353
0354
0355
0356
0357
0358
0359
0360
0361
0362
0363
0364
0365
0367
0368
0369
0370
0371
0372
0373
0374
0375
0376
0377
0378
0379
0380
0381
0382
0383
0384
0385
0386
0387
0388
0389
0390
0391
0392
0393
0394
0395
0396
0398
0399
0400
0401
0402
0403
0404
0406
0407
0408
0409
0410
0411
0412
0413
0414
0415
0416
0417
0418
0419
0420
0421
0422
0423
0424
0425
0426
0427
0428
0429
0431
0432
0433
0434
0435
0436
0437
0438
0439
0440
0442
0443
0444
0445
0446
0447
0449
0450
0451
0452
0453
0454
0455
0456
0457
0458
0459
0461
0462
0463
0464
0465
0466
0467
0468
0469
0470
0471
0473
0474
0475
0476
0477
0478
0479
0480
0481
0482
0483
0484
0485
0486
0487
0488
0489
0490
0492
0493
0494
0495
0496
0497
0498
0499
0500
0501
0502
0503
0504
0505
0506
0507
0508
0509
0510
0511
0512
0513
0514
0515
0516
0517
0518
0519
0520
0521
0522
0523
0524
0525
0526
0527
0528
0529
0530
0531
0532
0533
0534
0535
0536
0537
0538
0539
0540
0541
0542
0543
0544
0545
0546
0547
0548
0549
0550
0552
0553
0555
0556
0557
0558
0559
0560
0561
0562
0563
0564
0565
0567
0568
0570
0571
0572
0573
0574
0576
0577
0578
0579
0580
0581
0582
0583
0584
0585
0586
0587
0588
0589
0590
0591
0592
0593
0594
0595
0596
0597
0598
0599
0600
0602
0603
0604
0605
0606
0607
0608
0609
0610
0611
0612
0613
0614
0615
0617
0618
0619
0621
0622
0623
0624
0625
0627
0628
0629
0630
0631
0632
0633
0634
0635
0636
0637
0638
0639
0640
0641
0642
0643
0644
0645
0646
0647
0648
0649
0650
0651
0652
0653
0654
0655
0656
0657
0659
0660
0661
0662
0663
0664
0666
0667
0668
0669
0670
0671
0672
0673
0675
0676
0677
0678
0679
0680
0681
0682
0683
0684
0685
0686
0687
0689
0690
0691
0692
0693
0694
0695
0696
0697
0698
0699
0700
0701
0702
0703
0704
0705
0706
0707
0708
0709
0710
0711
0713
0714
0715
0716
0717
0718
0719
0720
0721
0723
0725
0726
0727
0728
0729
0730
0731
0732
0733
0734
0735
0736
0737
0738
0739
0740
0741
0742
0743
0744
0745
0746
0747
0748
0749
0750
0751
0752
0753
0755
0756
0757
0758
0759
0760
0761
0763
0764
0765
0766
0767
0768
0769
0770
0771
0772
0773
0774
0775
0776
0777
0778
0779
0780
0781
0782
0783
0784
0785
0786
0787
0788
0789
0790
0791
0792
0793
0794
0795
0796
0797
0798
0799
0800
0801
0802
0803
0804
0805
0806
0807
0808
0809
0810
0811
0812
0813
0814
0816
0817
0818
0819
0820
0821
0822
0823
0824
0825
0826
0827
0828
0829
0830
0831
0832
0833
0834
0835
0836
0837
0838
0839
0840
0841
0842
0843
0844
0845
0846
0847
0848
0849
0850
0851
0852
0853
0854
0855
0857
0858
0859
0860
0861
0862
0863
0864
0865
0866
0867
0868
0869
0870
0871
0872
0873
0874
0875
0876
0877
0878
0879
0880
0881
0882
0883
0884
0885
0886
0887
0889
0890
0891
0892
0893
0894
0895
0896
0897
0898
0899
0900
0901
0902
0903
0904
0905
0906
0907
0908
0909
0910
0911
0913
0914
0915
0916
0917
0918
0919
0920
0921
0922
0923
0924
0925
0926
0927
0928
0929
0930
0931
0932
0933
0934
0935
0936
0937
0938
0939
0940
0941
0942
0943
0944
0945
0946
0947
0948
0949
0950
0951
0952
0953
0954
0955
0956
0957
0959
0960
0961
0962
0963
0964
0965
0966
0967
0968
0969
0971
0972
0973
0974
0976
0977
0978
0979
0980
0981
0982
0983
0984
0985
0986
0988
0989
0990
0991
0992
0993
0994
0995
0996
0997
0998
0999
1000
1001
1002
1003
1004
1005
1006
1007
1008
1009
1010
1011
1012
1013
1014
1015
1016
1017
1018
1019
1020
1021
1022
1023
1024
1025
1026
1027
1028
1029
1030
1031
1032
1033
1034
1035
1036
1037
1038
1039
1040
1041
1042
1043
1044
1045
1046
1047
1048
1049
1050
1051
1052
1053
1054
1055
1057
1058
1059
1060
1061
1062
1063
1064
1065
1066
1067
1068
1069
1070
1071
1072
1073
1074
1075
1076
1077
1078
1079
1080
1081
1082
1083
1084
1085
1086
1087
1088
1089
1090
1091
1092
1093
1094
1095
1096
1097
1098
1099
1101
1102
1103
1104
1105
1106
1107
1108
1110
1111
1112
1113
1114
1115
1116
1117
1118
1119
1120
1121
1122
1124
1125
1126
1127
1128
1129
1130
1131
1132
1133
1134
1135
1136
1137
1138
1139
1140
1141
1142
1143
1144
1145
1146
1147
1148
1149
1150
1151
1152
1153
1154
1155
1156
1158
1159
1160
1161
1162
1163
1164
1165
1166
1168
1169
1170
1171
1172
1173
1174
1175
1176
1177
1178
1179
1180
1181
1182
1184
1185
1186
1187
1188
1189
1190
1191
1192
1193
1194
1195
1196
1197
1198
1199
1200
1201
1202
1203
1204
1205
1206
1207
1209
1210
1211
1212
1213
1214
1215
1216
1217
1218
1219
1220
1221
1222
1223
1224
1225
1226
1227
1229
1230
1231
1232
1233
1234
1235
1236
1237
1238
1239
1240
1241
1242
1243
1244
1245
1246
1247
1248
1250
1251
1252
1253
1254
1255
1256
1257
1259
1260
1261
1262
1263
1264
1265
1266
1267
1269
1270
1271
1272
1273
1274
1275
1276
1277
1278
1279
1280
1281
1282
1285
1286
1287
1288
1289
1290
1291
1292
1293
1294
1295
1296
1297
1298
1299
1301
1302
1303
1304
1305
1306
1307
1308
1309
1310
1311
1312
1313
1314
1315
1316
1318
1321
1322
1323
1324
1325
1326
1327
1328
1329
1330
1331
1332
1333
1334
1335
1336
1337
1338
1339
1340
1342
1343
1344
1345
1346
1347
1348
1349
1350
1351
1352
1353
1354
1355
1356
1357
1358
1359
1360
1361
1362
1363
1364
1365
1366
1367
1368
1369
1370
1371
1372
1373
1374
1375
1376
1377
1378
1379
1380
1381
1382
1383
1384
1385
1386
1387
1388
1389
1390
1391
1392
1393
1394
1395
1396
1397
1398
1399
1400
1401
1402
1403
1404
1406
1407
1408
1409
1410
1411
1412
1413
1414
1415
1416
1417
1418
1419
1420
1421
1422
1423
1424
1425
1426
1427
1428
1429
1430
1431
1432
1434
1435
1436
1437
1438
1439
1440
1441
1442
1444
1445
1446
1447
1448
1449
1450
1451
1452
1453
1454
1455
1456
1457
1458
1459
1460
1461
1462
1463
1464
1465
1466
1467
1468
1469
1470
1471
1472
1473
1474
1475
1476
1477
1478
1479
1480
1481
1482
1483
1484
1485
1486
1487
1488
1489
1490
1491
1492
1493
1494
1495
1496
1497
1498
1499
1500
1501
1502
1504
1505
1506
1507
1508
1509
1510
1511
1512
1513
1514
1515
1516
1517
1518
1519
1520
1521
1522
1523
1524
1525
1526
1527
1528
1529
1530
1533
1534
1535
1536
1537
1538
1539
1540
1541
1542
1543
1544
1545
1546
1547
1548
1549
1550
1551
1552
1553
1554
1555
1556
1557
1558
1559
1560
1561
1562
1563
1564
1565
1566
1567
1568
1569
1570
1571
1572
1573
1574
1575
1577
1578
1579
1580
1581
1582
1583
1584
1585
1587
1588
1589
1590
1591
1592
1593
1594
1595
1596
1597
1598
1599
1600
1601
1603
1604
1606
1607
1608
1609
1610
1611
1612
1613
1614
1615
1616
1617
1618
1619
1620
1621
1623
1624
1625
1626
1627
1628
1629
1630
1631
1632
1633
1634
1635
1636
1637
1638
1639
1640
1641
1642
1643
1644
1645
1646
1647
1648
1649
1650
1651
1652
1653
1654
1655
1656
1657
1658
1659
1660
1661
1662
1663
1664
1665
1666
1667
1668
1669
1670
1671
1672
1673
1674
1675
1676
1677
1678
1679
1680
1681
1682
1683
1684
1685
1686
1687
1688
1689
1690
1691
1692
1693
1695
1696
1697
1699
1700
1701
1702
1703
1704
1705
1706
1707
1708
1709
1710
1712
1713
1714
1715
1717
1718
1719
1720
1722
1723
1724
1726
1727
1728
1729
1730
1731
1733
1734
1735
1736
1737
1738
1739
1740
1741
1742
1743
1744
1745
1746
1747
1748
1749
1750
1751
1752
1753
1755
1756
1757
1758
1759
1760
1761
1762
1763
1764
1765
1766
1767
1768
1769
1770
1771
1772
1773
1774
1776
1777
1778
1779
1780
1781
1782
1784
1785
1786
1787
1788
1789
1790
1791
1792
1793
1794
1795
1796
1797
1798
1799
1800
1801
1802
1803
1804
1805
1807
1808
1809
1810
1811
1812
1814
1815
1816
1817
1818
1819
1820
1821
1822
1824
1825
1826
1827
1828
1829
1830
1831
1832
1833
1834
1835
1836
1837
1838
1839
1840
1841
1842
1843
1844
1845
1846
1847
1848
1849
1850
1851
1852
1853
1854
1855
1856
1858
1859
1860
1861
1862
1863
1864
1865
1866
1867
1868
1870
1871
1872
1873
1874
1875
1876
1877
1878
1879
1880
1881
1882
1883
1884
1885
1886
1887
1888
1890
1891
1892
1893
1894
1895
1896
1897
1898
1899
1900
1901
1903
1904
1905
1906
1907
1908
1909
1910
1911
1912
1913
1914
1915
1917
1918
1919
1920
1921
1922
1923
1924
1925
1926
1927
1928
1929
1930
1931
1932
1933
1934
1935
1936
1937
1938
1939
1940
1941
1942
1943
1944
1945
1947
1948
1949
1950
1951
1952
1953
1954
1955
1956
1957
1958
1959
1960
1961
1962
1963
1964
1965
1966
1967
1968
1969
1970
1971
1972
1973
1974
1975
1976
1977
1979
1980
1981
1982
1983
1984
1985
1986
1987
1988
1989
1991
1992
1993
1994
1995
1996
1997
1998
1999
2000
2001
2002
2003
2004
2005
2006
2007
2008
2009
2010
2011
2012
2013
2014
2015
2016
2017
2018
2019
2020
2021
2022
2023
2025
2026
2027
2028
2029
2030
2031
2032
2033
2034
2035
2036
2038
2039
2040
2041
2042
2043
2044
2045
2046
2047
2048
2049
2050
2051
2052
2053
2054
2055
2056
2057
2058
2059
2060
2062
2063
2064
2065
2066
2067
2068
2069
2070
2071
2072
2073
2074
2075
2076
2077
2078
2079
2080
2081
2082
2083
2084
2085
2086
2087
2088
2089
2090
2091
2092
2093
2095
2096
2097
2098
2099
2100
2101
2102
2103
2104
2105
2106
2107
2108
2109
2110
2111
2112
2113
2114
2115
2116
2117
2118
2119
2120
2121
2122
2123
2124
2125
2126
2127
2128
2129
2130
2132
2133
2134
2135
2136
2137
2138
2139
2140
2141
2142
2143
2144
2145
2146
2147
2148
2149
2150
2151
2152
2153
2154
2157
2158
2159
2160
2161
2162
2163
2164
2165
2166
2167
2168
2170
2171
2172
2173
2174
2175
2177
2178
2179
2180
2181
2182
2183
2184
2185
2186
2187
2188
2189
2190
2191
2192
2193
2194
2195
2196
2197
2198
2199
2200
2201
2202
2203
2204
2205
2206
2207
2208
2209
2210
2211
2212
2213
2214
2215
2216
2217
2218
2219
2220
2221
2222
2223
2224
2225
2226
2227
2228
2229
2230
2231
2232
2233
2234
2235
2236
2237
2238
2239
2240
2241
2242
2243
2244
2245
2246
2247
2248
2249
2250
2251
2252
2253
2254
2255
2256
2257
2258
2259
2261
2262
2263
2264
2265
2266
2267
2268
2269
2270
2271
2272
2273
2274
2275
2276
2277
2278
2279
2280
2281
2282
2283
2284
2285
2286
2287
2288
2289
2290
2291
2292
2294
2295
2296
2297
2298
2300
2301
2302
2303
2304
2305
2306
2307
2308
2309
2310
2311
2312
2313
2314
2315
2316
2317
2318
2319
2320
2321
2322
2323
2324
2325
2326
2327
2328
2329
2330
2331
2332
2333
2334
2335
2336
2337
2338
2339
2340
2341
2342
2343
2344
2345
2346
2347
2348
2349
2350
2351
2353
2354
2355
2356
2357
2358
2359
2361
2362
2363
2364
2365
2366
2367
2368
2369
2370
2371
2372
2373
2374
2375
2376
2377
2378
2379
2380
2381
2383
2384
2387
2388
2390
2391
2392
2393
2395
2396
2397
2398
2399
2400
2401
2402
2403
2404
2405
2406
2407
2408
2409
2410
2411
2412
2413
2414
2415
2416
2417
2418
2419
2420
2421
2422
2424
2425
2426
2427
2429
2430
2431
2434
2435
2436
2437
2438
2439
2440
2441
2442
2443
2444
2445
2446
2447
2448
2449
2450
2451
2452
2453
2454
2455
2456
2457
2458
2459
2460
2461
2462
2463
2464
2465
2467
2468
2469
2470
2471
2472
2473
2474
2475
2476
2477
2478
2479
2480
2481
2484
2486
2487
2488
2489
2490
2492
2493
2494
2495
2498
2499
2500
2501
2502
2503
2505
2506
2507
2508
2510
2512
2513
2515
2516
2517
2518
2519
2521
2522
2523
2524
2525
2526
2527
2528
2529
2530
2532
2533
2534
2535
2537
2538
2539
2540
2541
2543
2544
2545
2546
2547
2548
2549
2550
2551
2552
2553
2554
2555
2556
2557
2558
2560
2561
2562
2563
2564
2565
2566
2567
2568
2569
2570
2571
2572
2573
2574
2575
2576
2578
2579
2581
2582
2583
2584
2585
2586
2587
2588
2589
2590
2591
2592
2593
2594
2596
2597
2598
2599
2600
2601
2602
2604
2605
2606
2607
2609
2610
2611
2612
2613
2614
2615
2616
2617
2618
2619
2620
2621
2622
2623
2624
2625
2626
2627
2628
2629
2630
2631
2632
2633
2634
2635
2636
2637
2638
2639
2640
2641
2642
2643
2644
2645
2646
2647
2648
2649
2650
2651
2652
2653
2654
2655
2656
2658
2659
2660
2661
2662
2663
2664
2665
2666
2667
2668
2669
2670
2671
2672
2673
2674
2675
2676
2677
2678
2679
2680
2681
2683
2684
2685
2686
2687
2688
2689
2690
2691
2692
2693
2694
2695
2696
2697
2698
2699
2700
2701
2702
2703
2704
2705
2706
2707
2708
2709
2710
2711
2713
2714
2715
2716
2717
2718
2719
2720
2721
2722
2723
2724
2725
2726
2727
2728
2729
2730
2732
2733
2734
2735
2736
2737
2738
2739
2740
2742
2743
2744
2745
2746
2747
2748
2749
2750
2751
2752
2753
2754
2755
2756
2757
2758
2759
2760
2761
2762
2763
2764
2765
2766
2767
2768
2769
2770
2771
2772
2773
2774
2775
2776
2777
2778
2779
2780
2781
2782
2783
2784
2785
2786
2787
2788
2789
2790
2791
2793
2794
2795
2796
2797
2799
2800
2801
2802
2804
2805
2806
2807
2808
2809
2810
2811
2812
2813
2814
2815
2816
2817
2818
2819
2820
2821
2822
2823
2824
2825
2826
2827
2828
2829
2830
2831
2832
2833
2834
2835
2836
2838
2839
2840
2841
2842
2844
2845
2846
2847
2848
2849
2850
2851
2852
2853
2854
2855
2856
2857
2858
2859
2860
2861
2862
2863
2865
2866
2867
2868
2869
2870
2871
2872
2873
2874
2875
2876
2877
2878
2879
2880
2881
2882
2883
2884
2885
2887
2888
2889
2890
2891
2892
2893
2894
2895
2896
2897
2898
2899
2900
2901
2902
2903
2904
2905
2906
2907
2908
2909
2910
2911
2913
2914
2915
2916
2917
2918
2919
2920
2921
2923
2924
2925
2926
2927
2928
2929
2930
2931
2932
2933
2934
2935
2936
2937
2938
2939
2940
2941
2942
2943
2944
2945
2946
2947
2948
2949
2950
2951
2952
2953
2954
2955
2956
2958
2959
2960
2961
2962
2963
2964
2965
2966
2967
2968
2969
2970
2971
2972
2973
2974
2975
2976
2977
2978
2979
2980
2981
2982
2983
2984
2985
2986
2989
2991
2992
2993
2994
2995
2996
2997
2998
2999
3000
3001
3002
3003
3004
3005
3006
3007
3008
3009
3010
3011
3012
3013
3014
3015
3016
3017
3018
3019
3020
3021
3022
3023
3024
3025
3026
3027
3029
3030
3031
3032
3033
3034
3035
3037
3038
3039
3042
3043
3044
3046
3047
3048
3049
3050
3051
3052
3053
3055
3056
3057
3058
3059
3060
3061
3062
3064
3065
3066
3067
3068
3069
3070
3071
3072
3073
3074
3075
3076
3077
3078
3079
3080
3081
3082
3083
3084
3085
3086
3088
3089
3090
3091
3092
3093
3094
3095
3096
3097
3098
3099
3100
3101
3102
3103
3104
3105
3106
3107
3108
3109
3110
3111
3112
3113
3114
3115
3116
3117
3118
3119
3120
3121
3122
3123
3124
3125
3126
3127
3128
3129
3130
3131
3132
3133
3134
3135
3136
3137
3138
3139
3140
3141
3142
3143
3144
3145
3146
3147
3148
3149
3150
3151
3152
3153
3155
3156
3157
3158
3159
3161
3162
3163
3164
3165
3166
3167
3168
3169
3170
3171
3172
3173
3174
3175
3176
3177
3178
3179
3180
3181
3182
3183
3184
3185
3186
3187
3188
3189
3191
3192
3193
3194
3195
3196
3197
3198
3199
3200
3201
3202
3203
3204
3205
3206
3207
3208
3209
3210
3211
3212
3213
3214
3215
3216
3218
3219
3220
3221
3222
3224
3225
3226
3227
3228
3229
3230
3231
3232
3233
3234
3235
3236
3237
3238
3239
3240
3241
3242
3243
3244
3245
3246
3247
3248
3249
3250
3251
3252
3253
3254
3255
3256
3257
3258
3259
3260
3261
3262
3263
3264
3265
3266
3267
3268
3269
3270
3271
3272
3273
3274
3275
3276
3278
3279
3280
3281
3283
3284
3285
3286
3287
3288
3289
3290
3291
3292
3293
3294
3295
3296
3297
3298
3299
3300
3301
3302
3303
3304
3305
3306
3307
3308
3309
3310
3311
3312
3313
3314
3315
3317
3318
3319
3320
3321
3322
3323
3324
3325
3326
3327
3328
3331
3332
3334
3335
3336
3337
3338
3339
3340
3341
3342
3343
3344
3345
3346
3347
3348
3349
3350
3351
3352
3353
3354
3355
3356
3358
3359
3360
3361
3362
3363
3364
3365
3366
3367
3368
3369
3370
3371
3372
3373
3374
3375
3377
3378
3379
3380
3381
3382
3383
3384
3385
3386
3387
3388
3391
3392
3393
3394
3395
3396
3397
3399
3400
3401
3402
3403
3404
3405
3406
3407
3408
3410
3411
3412
3413
3414
3415
3416
3417
3418
3419
3420
3421
3422
3424
3425
3426
3427
3428
3429
3430
3431
3432
3433
3434
3435
3436
3437
3438
3439
3440
3441
3442
3443
3444
3445
3446
3447
3448
3449
3450
3451
3452
3453
3454
3455
3457
3458
3459
3460
3461
3462
3463
3464
3465
3466
3467
3468
3469
3470
3471
3472
3474
3475
3476
3477
3478
3479
3480
3481
3482
3483
3484
3485
3486
3487
3488
3489
3490
3491
3492
3493
3494
3495
3496
3497
3498
3499
3500
3501
3502
3503
3505
3506
3507
3508
3509
3510
3511
3512
3513
3514
3515
3516
3517
3518
3519
3520
3522
3523
3524
3525
3526
3527
3528
3529
3530
3532
3533
3534
3535
3536
3537
3538
3539
3540
3541
3542
3543
3544
3545
3546
3547
3548
3549
3550
3551
3552
3553
3554
3555
3556
3557
3558
3559
3560
3561
3562
3563
3564
3565
3566
3567
3568
3569
3570
3571
3572
3573
3574
3575
3576
3577
3578
3579
3580
3581
3582
3583
3584
3585
3587
3588
3589
3590
3591
3592
3593
3594
3595
3596
3597
3598
3600
3601
3602
3603
3604
3605
3606
3607
3608
3609
3610
3611
3612
3613
3614
3615
3616
3617
3618
3619
3620
3621
3622
3623
3624
3625
3626
3627
3628
3629
3630
3631
3632
3633
3634
3635
3636
3637
3638
3639
3640
3641
3642
3643
3644
3645
3646
3647
3648
3649
3650
3651
3652
3653
3654
3655
3656
3658
3659
3660
3661
3662
3663
3664
3665
3666
3667
3668
3669
3670
3671
3672
3673
3675
3676
3677
3678
3680
3681
3682
3683
3684
3685
3686
3687
3688
3689
3691
3693
3694
3695
3696
3697
3698
3699
3700
3701
3702
3703
3704
3705
3706
3707
3708
3709
3710
3711
3712
3713
3714
3715
3716
3717
3718
3719
3720
3721
3722
3723
3724
3725
3726
3727
3728
3729
3730
3731
3732
3733
3734
3735
3736
3737
3738
3739
3740
3741
3742
3743
3745
3746
3747
3748
3749
3750
3751
3752
3753
3754
3755
3756
3757
3758
3759
3760
3761
3762
3763
3764
3765
3766
3767
3768
3769
3770
3771
3772
3773
3774
3775
3776
3777
3778
3779
3780
3781
3782
3783
3784
3785
3786
3787
3788
3789
3790
3791
3792
3793
3794
3795
3796
3797
3798
3799
3800
3801
3802
3803
3804
3805
3806
3807
3808
3809
3810
3811
3813
3814
3815
3816
3817
3818
3819
3820
3821
3822
3823
3824
3826
3827
3828
3829
3830
3831
3832
3833
3834
3835
3836
3837
3838
3839
3840
3841
3842
3843
3844
3845
3846
3847
3848
3849
3850
3851
3852
3853
3854
3855
3856
3859
3860
3861
3862
3863
3864
3865
3867
3868
3869
3870
3871
3872
3873
3874
3875
3876
3877
3879
3880
3881
3882
3883
3884
3885
3886
3887
3888
3889
3890
3891
3892
3893
3894
3895
3896
3897
3898
3899
3900
3902
3903
3904
3905
3906
3907
3908
3909
3910
3911
3912
3913
3914
3915
3917
3918
3919
3920
3921
3922
3923
3924
3925
3926
3927
3928
3929
3930
3931
3932
3933
3934
3935
3936
3937
3938
3939
3940
3941
3942
3943
3944
3945
3946
3947
3948
3949
3950
3951
3952
3953
3954
3956
3957
3958
3959
3960
3961
3962
3963
3964
3965
3966
3967
3968
3969
3970
3971
3972
3973
3974
3975
3976
3977
3978
3979
3981
3982
3983
3984
3985
3986
3987
3988
3989
3990
3991
3994
3995
3996
3997
3998
3999
4000
4001
4002
4003
4004
4005
4006
4008
4009
4010
4011
4012
4013
4014
4016
4017
4018
4020
4021
4022
4023
4024
4027
4028
4029
4030
4031
4032
4033
4034
4035
4036
4037
4038
4039
4040
4041
4042
4043
4044
4045
4046
4047
4048
4049
4050
4051
4052
4053
4054
4055
4056
4057
4058
4059
4060
4061
4062
4063
4064
4065
4066
4067
4068
4069
4070
4071
4072
4073
4074
4075
4076
4077
4078
4079
4080
4081
4082
4084
4085
4087
4088
4089
4090
4091
4092
4093
4094
4095
4096
4097
4098
4099
4100
4101
4102
4103
4104
4105
4106
4107
4108
4109
4110
4111
4113
4114
4115
4116
4117
4118
4119
4121
4122
4123
4124
4125
4126
4127
4128
4129
4130
4131
4132
4133
4134
4135
4136
4137
4139
4140
4141
4142
4144
4145
4146
4147
4148
4149
4150
4151
4152
4153
4154
4155
4156
4157
4158
4159
4160
4161
4162
4163
4164
4165
4166
4167
4168
4169
4170
4171
4172
4173
4174
4175
4176
4177
4178
4179
4180
4181
4182
4183
4184
4185
4186
4187
4188
4189
4190
4191
4192
4193
4194
4195
4196
4197
4198
4199
4201
4202
4203
4204
4205
4206
4207
4208
4209
4210
4211
4212
4214
4215
4216
4217
4218
4219
4220
4221
4222
4223
4224
4225
4226
4227
4228
4229
4230
4231
4233
4234
4235
4236
4237
4238
4239
4240
4241
4242
4243
4244
4245
4246
4247
4248
4249
4250
4251
4252
4253
4254
4255
4256
4257
4258
4259
4260
4261
4262
4263
4264
4265
4266
4267
4268
4269
4270
4271
4272
4273
4274
4275
4276
4277
4278
4279
4280
4281
4282
4283
4284
4285
4286
4287
4288
4289
4291
4292
4293
4295
4296
4297
4298
4299
4300
4301
4302
4303
4304
4305
4306
4308
4309
4310
4311
4312
4313
4314
4315
4316
4317
4318
4319
4320
4321
4322
4323
4324
4325
4326
4327
4328
4329
4330
4331
4332
4333
4334
4335
4336
4337
4338
4339
4340
4341
4342
4343
4344
4345
4346
4347
4348
4349
4350
4351
4352
4353
4354
4355
4356
4357
4358
4359
4360
4361
4362
4363
4364
4365
4366
4367
4368
4369
4370
4371
4372
4373
4374
4375
4376
4377
4378
4379
4380
4381
4382
4383
4384
4385
4386
4387
4388
4389
4390
4391
4392
4393
4394
4395
4396
4397
4398
4399
4400
4401
4402
4403
4404
4405
4406
4407
4408
4409
4410
4411
4412
4413
4414
4415
4416
4417
4418
4419
4420
4421
4422
4423
4424
4425
4426
4427
4428
4429
4430
4431
4432
4433
4434
4435
4436
4437
4438
4439
4441
4444
4445
4446
4447
4448
4449
4450
4452
4453
4454
4455
4456
4457
4458
4459
4460
4461
4462
4463
4464
4465
4466
4467
4470
4471
4472
4473
4474
4475
4476
4477
4478
4479
4480
4481
4482
4483
4484
4485
4486
4487
4488
4489
4490
4491
4492
4493
4494
4495
4496
4497
4498
4499
4500
4501
4502
4503
4504
4505
4506
4507
4508
4509
4510
4511
4512
4513
4514
4515
4516
4517
4518
4519
4520
4521
4523
4524
4525
4526
4527
4528
4529
4530
4531
4532
4533
4534
4535
4537
4538
4539
4540
4541
4542
4543
4544
4545
4546
4547
4548
4549
4550
4551
4552
4553
4554
4555
4556
4557
4558
4559
4560
4561
4562
4563
4564
4565
4567
4568
4569
4570
4571
4572
4573
4574
4575
4576
4577
4578
4579
4580
4581
4582
4583
4584
4585
4586
4587
4588
4589
4590
4591
4592
4593
4594
4595
4596
4597
4598
4599
4600
4601
4602
4603
4604
4605
4606
4607
4608
4609
4610
4611
4612
4613
4614
4615
4616
4617
4618
4619
4620
4621
4622
4623
4624
4625
4626
4627
4628
4629
4630
4631
4632
4633
4634
4635
4636
4637
4638
4639
4640
4641
4642
4643
4644
4645
4646
4647
4648
4649
4650
4651
4652
4653
4654
4655
4656
4657
4658
4659
4660
4661
4662
4663
4664
4665
4666
4667
4668
4671
4673
4674
4675
4676
4677
4678
4679
4680
4682
4683
4684
4685
4686
4687
4688
4689
4690
4691
4692
4693
4694
4695
4696
4697
4698
4699
4700
4701
4702
4703
4704
4706
4707
4708
4709
4710
4711
4712
4713
4714
4715
4716
4717
4718
4719
4720
4721
4722
4723
4724
4725
4726
4727
4728
4729
4730
4731
4732
4733
4734
4735
4736
4737
4738
4739
4740
4741
4742
4743
4744
4745
4747
4748
4749
4750
4751
4752
4753
4755
4757
4758
4759
4760
4761
4762
4763
4764
4765
4766
4767
4768
4769
4770
4771
4772
4773
4774
4775
4776
4777
4778
4779
4780
4781
4782
4783
4784
4785
4786
4787
4788
4789
4790
4791
4792
4793
4794
4795
4796
4797
4798
4799
4800
4801
4802
4803
4804
4805
4806
4807
4808
4809
4810
4811
4812
4813
4814
4815
4816
4817
4818
4819
4820
4821
4822
4823
4825
4826
4827
4828
4829
4830
4831
4832
4833
4834
4835
4836
4837
4838
4839
4840
4841
4843
4844
4845
4846
4847
4848
4849
4850
4851
4852
4853
4855
4856
4857
4858
4859
4860
4861
4862
4863
4864
4865
4866
4867
4869
4870
4871
4872
4873
4874
4875
4876
4877
4878
4879
4880
4882
4883
4884
4885
4886
4887
4888
4889
4890
4891
4892
4893
4894
4895
4896
4897
4898
4899
4900
4901
4902
4903
4904
4905
4906
4907
4908
4909
4910
4911
4912
4913
4914
4915
4916
4917
4918
4919
4920
4921
4922
4924
4925
4926
4927
4928
4929
4930
4931
4932
4933
4934
4935
4936
4938
4939
4940
4941
4942
4943
4944
4945
4946
4947
4948
4949
4950
4951
4952
4953
4955
4956
4957
4958
4959
4960
4961
4962
4963
4964
4965
4966
4967
4968
4969
4970
4971
4972
4973
4974
4975
4976
4977
4978
4979
4980
4981
4982
4983
4984
4985
4986
4987
4988
4989
4990
4991
4992
4993
4994
4996
4997
4998
4999
5000
5001
5002
5003
5004
5005
5006
5007
5008
5009
5010
5011
5012
5013
5014
5015
5016
5017
5018
5019
5020
5021
5022
5023
5024
5025
5026
5027
5030
5031
5033
5034
5035
5036
5037
5038
5039
5040
5042
5043
5044
5045
5046
5047
5048
5049
5050
5051
5052
5053
5054
5055
5056
5057
5058
5059
5060
5061
5062
5063
5064
5065
5066
5067
5068
5069
5070
5071
5072
5073
5074
5075
5076
5077
5078
5079
5080
5081
5082
5083
5084
5085
5086
5087
5088
5089
5090
5091
5092
5093
5094
5095
5096
5097
5098
5099
5100
5101
5102
5103
5104
5105
5106
5107
5108
5109
5110
5111
5112
5113
5114
5115
5116
5118
5120
5121
5122
5123
5126
5127
5128
5129
5130
5131
5132
5133
5134
5135
5136
5137
5138
5140
5141
5142
5143
5144
5145
5146
5148
5149
5150
5151
5152
5153
5154
5155
5156
5157
5158
5159
5160
5161
5162
5163
5164
5165
5166
5167
5168
5169
5170
5171
5172
5173
5174
5175
5176
5177
5178
5179
5180
5181
5182
5183
5184
5185
5186
5187
5188
5189
5190
5191
5192
5193
5194
5195
5196
5198
5199
5200
5201
5202
5203
5204
5205
5206
5208
5209
5210
5211
5212
5213
5214
5215
5216
5217
5218
5219
5220
5221
5222
5223
5224
5225
5226
5227
5228
5229
5230
5231
5232
5233
5234
5235
5236
5237
5238
5239
5240
5241
5242
5243
5244
5245
5246
5247
5248
5249
5250
5252
5253
5254
5255
5256
5257
5258
5259
5260
5261
5262
5263
5264
5265
5266
5267
5268
5269
5270
5271
5272
5273
5274
5275
5276
5277
5278
5279
5280
5281
5282
5283
5284
5285
5286
5287
5288
5289
5290
5291
5292
5293
5294
5295
5296
5297
5298
5299
5300
5301
5302
5303
5304
5305
5306
5308
5309
5310
5311
5312
5313
5314
5315
5317
5318
5319
5320
5321
5322
5323
5324
5325
5326
5327
5328
5329
5330
5331
5333
5334
5335
5336
5337
5338
5339
5340
5341
5342
5343
5344
5345
5346
5347
5348
5349
5350
5351
5352
5353
5354
5355
5357
5358
5359
5360
5361
5362
5363
5364
5365
5366
5367
5368
5369
5370
5371
5372
5373
5374
5375
5376
5377
5378
5379
5380
5381
5382
5383
5384
5385
5386
5387
5388
5389
5390
5391
5392
5393
5394
5395
5396
5397
5398
5399
5400
5401
5402
5403
5404
5405
5406
5407
5408
5409
5410
5411
5412
5413
5414
5415
5416
5417
5418
5419
5420
5421
5422
5423
5425
5426
5427
5428
5429
5430
5431
5432
5434
5435
5436
5438
5440
5441
5442
5443
5444
5445
5446
5447
5448
5449
5450
5451
5452
5453
5454
5455
5456
5458
5459
5460
5461
5462
5463
5464
5465
5466
5467
5468
5469
5470
5471
5472
5473
5474
5475
5476
5477
5478
5480
5481
5482
5483
5484
5485
5487
5488
5489
5490
5491
5492
5493
5494
5496
5497
5499
5500
5501
5502
5503
5504
5505
5506
5507
5508
5509
5510
5511
5512
5513
5514
5515
5516
5517
5518
5519
5520
5521
5522
5524
5525
5526
5527
5528
5529
5530
5531
5532
5533
5534
5535
5536
5537
5538
5539
5540
5541
5542
5543
5544
5545
5546
5547
5548
5549
5550
5551
5552
5553
5554
5555
5556
5557
5558
5559
5561
5562
5563
5564
5565
5566
5567
5568
5569
5570
5571
5572
5573
5574
5575
5576
5577
5578
5579
5580
5581
5582
5583
5584
5585
5587
5588
5589
5590
5591
5592
5593
5594
5595
5596
5597
5598
5599
5600
5601
5602
5604
5605
5606
5607
5608
5609
5610
5611
5612
5613
5614
5615
5616
5617
5618
5619
5620
5621
5622
5623
5624
5625
5627
5628
5631
5632
5633
5634
5635
5636
5637
5638
5639
5640
5641
5642
5643
5644
5645
5646
5647
5648
5649
5650
5651
5652
5653
5654
5655
5656
5657
5658
5659
5660
5661
5662
5663
5664
5665
5666
5667
5669
5670
5671
5672
5673
5674
5675
5676
5677
5678
5680
5681
5682
5684
5687
5688
5689
5690
5691
5692
5693
5694
5695
5696
5697
5698
5699
5700
5701
5702
5703
5704
5705
5706
5707
5708
5709
5710
5711
5712
5713
5714
5715
5716
5718
5719
5720
5721
5722
5723
5724
5725
5726
5727
5728
5729
5730
5731
5732
5733
5734
5735
5736
5737
5738
5739
5740
5741
5742
5743
5744
5745
5746
5747
5748
5750
5751
5752
5753
5754
5755
5756
5757
5758
5759
5760
5761
5762
5763
5764
5765
5766
5767
5768
5769
5770
5771
5772
5773
5774
5775
5776
5777
5778
5779
5780
5781
5782
5783
5784
5785
5786
5787
5788
5789
5790
5791
5792
5793
5794
5795
5796
5797
5798
5799
5800
5801
5802
5803
5804
5805
5806
5807
5808
5809
5811
5812
5813
5814
5816
5817
5818
5819
5820
5821
5822
5823
5824
5825
5826
5827
5828
5829
5830
5831
5832
5833
5834
5835
5836
5837
5838
5839
5840
5841
5842
5843
5844
5845
5846
5847
5848
5850
5851
5852
5853
5854
5855
5856
5857
5858
5859
5860
5861
5862
5863
5864
5865
5866
5867
5868
5869
5870
5871
5872
5873
5874
5875
5876
5877
5878
5879
5880
5881
5882
5883
5885
5886
5887
5888
5889
5890
5892
5893
5894
5895
5896
5897
5898
5899
5901
5902
5903
5904
5905
5906
5907
5908
5909
5911
5912
5913
5914
5915
5916
5917
5918
5919
5920
5921
5922
5924
5925
5926
5927
5928
5929
5930
5931
5932
5933
5934
5935
5936
5937
5938
5939
5941
5942
5943
5944
5945
5947
5948
5949
5950
5951
5952
5953
5954
5955
5956
5957
5958
5959
5960
5961
5962
5963
5964
5965
5966
5967
5968
5969
5970
5971
5972
5973
5974
5975
5976
5977
5978
5979
5980
5981
5982
5983
5984
5985
5986
5987
5988
5989
5990
5991
5992
5993
5994
5995
5996
5997
5998
5999
6000
6003
6004
6005
6006
6007
6008
6009
6010
6011
6012
6013
6014
6015
6016
6017
6018
6019
6020
6021
6022
6023
6024
6025
6026
6027
6028
6029
6031
6032
6033
6034
6035
6036
6037
6038
6039
6040
6041
6042
6043
6044
6045
6046
6047
6048
6049
6050
6051
6052
6053
6054
6055
6056
6057
6058
6059
6060
6061
6062
6063
6064
6065
6066
6067
6068
6069
6070
6071
6072
6073
6074
6075
6076
6077
6078
6079
6080
6081
6083
6084
6085
6086
6087
6088
6089
6090
6091
6092
6093
6094
6095
6096
6097
6098
6099
6100
6101
6102
6103
6104
6105
6106
6107
6108
6109
6110
6111
6112
6113
6114
6115
6116
6117
6118
6119
6120
6121
6122
6123
6124
6125
6126
6127
6128
6129
6130
6131
6132
6133
6134
6135
6136
6137
6140
6141
6142
6143
6144
6145
6146
6147
6148
6149
6151
6152
6153
6154
6155
6156
6157
6158
6159
6160
6161
6162
6163
6164
6165
6166
6167
6168
6169
6170
6171
6172
6173
6174
6175
6176
6178
6179
6180
6181
6182
6183
6184
6185
6187
6188
6189
6190
6191
6192
6193
6194
6195
6196
6197
6198
6199
6200
6201
6202
6203
6204
6205
6206
6207
6208
6209
6210
6211
6212
6213
6214
6215
6216
6217
6218
6219
6220
6221
6222
6223
6224
6225
6226
6227
6228
6229
6230
6231
6232
6233
6234
6235
6236
6237
6238
6239
6240
6241
6242
6243
6244
6245
6246
6247
6248
6249
6250
6251
6252
6253
6254
6255
6256
6257
6258
6259
6260
6261
6262
6263
6265
6266
6267
6268
6269
6270
6271
6272
6273
6274
6275
6276
6277
6278
6279
6280
6281
6282
6283
6284
6285
6286
6287
6288
6289
6290
6291
6292
6293
6294
6295
6296
6297
6298
6299
6300
6301
6302
6303
6304
6305
6306
6307
6308
6309
6311
6312
6313
6314
6315
6316
6317
6318
6319
6320
6321
6322
6323
6324
6325
6326
6327
6328
6329
6330
6331
6332
6333
6334
6335
6336
6337
6338
6339
6340
6342
6343
6344
6345
6346
6347
6348
6349
6350
6351
6352
6353
6354
6355
6356
6357
6358
6359
6360
6361
6362
6363
6364
6365
6366
6367
6368
6369
6370
6371
6372
6373
6374
6375
6376
6377
6378
6379
6380
6382
6383
6384
6385
6386
6387
6388
6389
6390
6391
6392
6393
6394
6395
6396
6397
6398
6399
6400
6401
6402
6403
6404
6405
6406
6407
6408
6409
6410
6411
6412
6413
6414
6415
6416
6417
6418
6419
6420
6421
6422
6423
6424
6425
6426
6427
6428
6429
6430
6431
6432
6433
6434
6435
6437
6439
6440
6441
6442
6443
6444
6445
6446
6447
6448
6449
6450
6451
6452
6453
6454
6455
6456
6457
6458
6459
6460
6461
6462
6463
6464
6465
6466
6467
6468
6469
6470
6471
6472
6473
6474
6475
6476
6477
6478
6480
6481
6482
6483
6484
6485
6486
6487
6488
6489
6490
6491
6492
6493
6494
6495
6496
6497
6498
6499
6500
6501
6502
6503
6504
6505
6506
6507
6508
6509
6510
6511
6512
6514
6515
6516
6517
6518
6519
6520
6521
6523
6524
6525
6526
6527
6528
6529
6530
6531
6532
6533
6534
6535
6536
6537
6538
6539
6540
6541
6542
6543
6544
6545
6546
6547
6548
6549
6550
6551
6552
6553
6554
6555
6556
6557
6558
6559
6560
6561
6562
6563
6564
6565
6566
6567
6568
6570
6571
6572
6573
6574
6575
6576
6577
6578
6579
6580
6581
6582
6583
6584
6586
6587
6588
6589
6590
6591
6592
6593
6594
6595
6596
6597
6598
6599
6600
6601
6602
6603
6605
6606
6607
6608
6609
6610
6611
6612
6613
6614
6615
6616
6617
6618
6619
6620
6621
6622
6623
6624
6625
6626
6627
6628
6629
6630
6631
6632
6633
6634
6635
6636
6637
6638
6639
6640
6641
6642
6643
6644
6645
6646
6647
6648
6649
6650
6651
6652
6653
6654
6655
6656
6657
6658
6660
6661
6662
6663
6664
6665
6667
6668
6669
6670
6671
6673
6674
6675
6676
6677
6678
6679
6680
6681
6682
6683
6684
6686
6687
6688
6689
6690
6691
6692
6693
6694
6695
6696
6697
6698
6699
6700
6701
6702
6703
6704
6705
6706
6707
6708
6709
6710
6711
6712
6713
6714
6715
6716
6717
6718
6719
6720
6721
6722
6723
6724
6725
6726
6727
6728
6729
6730
6731
6732
6733
6734
6735
6736
6737
6738
6739
6741
6742
6743
6744
6745
6746
6747
6748
6749
6750
6751
6752
6753
6754
6755
6756
6757
6758
6759
6760
6761
6762
6763
6765
6766
6767
6768
6769
6770
6771
6772
6773
6774
6775
6776
6777
6778
6779
6780
6781
6782
6783
6784
6786
6787
6788
6789
6790
6791
6792
6793
6794
6795
6796
6797
6798
6800
6801
6802
6803
6804
6805
6806
6807
6808
6809
6810
6811
6812
6813
6814
6815
6816
6817
6818
6819
6820
6821
6822
6823
6824
6825
6826
6827
6828
6829
6830
6831
6833
6835
6836
6837
6838
6839
6840
6841
6842
6843
6844
6845
6846
6848
6849
6850
6851
6852
6853
6854
6855
6856
6857
6859
6860
6861
6862
6863
6864
6865
6866
6867
6868
6869
6870
6871
6872
6873
6874
6875
6876
6877
6878
6879
6880
6881
6882
6883
6884
6885
6886
6887
6888
6890
6891
6892
6893
6894
6895
6896
6897
6898
6899
6900
6901
6902
6903
6904
6905
6907
6908
6909
6910
6911
6912
6913
6914
6915
6916
6917
6918
6919
6920
6921
6922
6923
6924
6925
6926
6927
6928
6929
6930
6933
6934
6935
6936
6937
6938
6939
6940
6941
6942
6943
6944
6945
6946
6947
6948
6949
6950
6952
6953
6954
6955
6956
6957
6958
6959
6960
6961
6962
6963
6964
6965
6966
6967
6968
6969
6970
6971
6972
6973
6974
6975
6976
6977
6978
6979
6980
6981
6982
6983
6984
6986
6987
6988
6989
6990
6991
6992
6993
6994
6995
6996
6997
6998
6999
7001
7002
7003
7004
7005
7006
7007
7008
7009
7010
7011
7012
7013
7014
7015
7016
7017
7018
7019
7020
7021
7023
7025
7026
7027
7029
7030
7031
7032
7033
7034
7035
7036
7037
7038
7039
7040
7041
7042
7043
7044
7045
7046
7047
7048
7049
7050
7051
7052
7053
7054
7055
7057
7058
7059
7060
7061
7062
7063
7064
7065
7066
7067
7068
7070
7071
7072
7073
7074
7075
7076
7077
7078
7079
7080
7081
7082
7083
7084
7085
7086
7087
7088
7089
7090
7091
7092
7093
7094
7095
7096
7097
7098
7099
7100
7101
7102
7104
7105
7106
7107
7108
7109
7110
7111
7112
7113
7114
7115
7116
7117
7118
7119
7120
7121
7122
7123
7124
7125
7127
7128
7129
7130
7131
7132
7133
7134
7135
7136
7137
7138
7139
7140
7142
7143
7144
7145
7146
7147
7148
7149
7150
7151
7152
7153
7154
7155
7156
7157
7158
7159
7160
7161
7162
7163
7164
7165
7167
7168
7169
7170
7171
7173
7174
7175
7176
7177
7179
7180
7182
7183
7184
7185
7186
7187
7188
7189
7191
7192
7193
7194
7195
7196
7197
7198
7199
7200
7201
7202
7204
7205
7206
7207
7208
7209
7211

==> si/splits/QM9_test.txt <==
000004
000043
000062
000079
000090
000099
000131
000145
000152
000163
000217
000218
000226
000231
000243
000254
000296
000313
000332
000348
000357
000358
000375
000380
000384
000392
000394
000400
000427
000428
000432
000451
000455
000459
000492
000498
000511
000513
000519
000532
000535
000536
000547
000548
000598
000616
000637
000651
000653
000662
000689
000751
000777
000784
000812
000815
000841
000856
000875
000879
000887
000893
000900
000927
000930
000933
000940
000965
000975
000982
000990
001005
001006
001007
001013
001019
001032
001036
001069
001099
001105
001131
001147
001150
001180
001218
001219
001225
001236
001310
001321
001339
001342
001352
001375
001376
001382
001393
001397
001423
001424
001425
001435
001450
001460
001473
001487
001492
001495
001524
001536
001548
001575
001579
001587
001632
001640
001648
001651
001653
001663
001664
001668
001672
001678
001705
001722
001728
001763
001771
001776
001780
001813
001816
001819
001827
001835
001846
001850
001851
001860
001880
001899
001906
001920
001923
001925
001946
001968
001972
001981
001988
001989
002003
002012
002013
002021
002025
002029
002042
002052
002055
002061
002062
002069
002080
002094
002115
002121
002127
002131
002132
002152
002163
002175
002189
002200
002206
002216
002222
002234
002239
002241
002257
002273
002293
002305
002315
002327
002331
002338
002342
002359
002374
002379
002382
002383
002403
002434
002458
002464
002474
002503
002509
002519
002535
002544
002553
002563
002574
002575
002583
002585
002586
002594
002599
002620
002628
002629
002637
002645
002646
002662
002671
002672
002673
002703
002725
002741
002742
002743
002753
002819
002820
002822
002845
002864
002878
002881
002939
002951
002958
002961
002972
002992
003001
003019
003020
003023
003030
003079
003105
003113
003116
003150
003158
003163
003188
003201
003207
003224
003267
003268
003269
003304
003336
003341
003344
003364
003367
003388
003411
003412
003413
003418
003431
003441
003452
003465
003472
003476
003485
003492
003495
003501
003508
003531
003537
003540
003557
003571
003573
003584
003605
003624
003630
003638
003646
003662
003671
003672
003686
003695
003696
003709
003711
003736
003743
003774
003790
003801
003808
003813
003819
003820
003866
003867
003917
003935
003942
003947
003960
003989
004002
004004
004021
004023
004031
004074
004106
004129
004136
004149
004157
004160
004177
004209
004234
004242
004251
004264
004284
004289
004296
004300
004313
004317
004324
004339
004340
004354
004361
004379
004384
004391
004400
004432
004433
004463
004476
004502
004562
004575
004588
004591
004593
004594
004619
004621
004640
004643
004672
004674
004718
004719
004721
004730
004743
004747
004755
004759
004802
004810
004864
004925
004928
004931
004974
004977
004985
004987
005010
005028
005049
005051
005059
005074
005084
005085
005087
005095
005113
005117
005126
005129
005202
005220
005226
005246
005255
005260
005272
005274
005277
005309
005326
005331
005333
005334
005353
005362
005368
005385
005435
005447
005484
005520
005521
005523
005525
005528
005548
005555
005577
005582
005595
005603
005616
005617
005620
005624
005627
005630
005666
005667
005674
005688
005689
005702
005712
005713
005721
005722
005724
005725
005741
005767
005769
005784
005792
005808
005812
005814
005815
005821
005838
005857
005893
005910
005911
005912
005914
005928
005933
005941
005942
005954
005958
005963
005970
005973
005994
005996
006008
006011
006013
006026
006028
006049
006075
006078
006089
006099
006101
006102
006122
006133
006149
006183
006189
006193
006200
006204
006234
006258
006264
006302
006327
006328
006356
006359
006365
006379
006383
006433
006447
006461
006466
006477
006485
006495
006517
006544
006550
006551
006555
006556
006561
006577
006578
006586
006595
006603
006612
006618
006633
006644
006666
006673
006685
006698
006701
006708
006731
006746
006748
006750
006767
006775
006786
006813
006881
006888
006895
006906
006920
006960
006977
007000
007019
007021
007024
007031
007039
007041
007048
007064
007070
007072
007098
007123
007190
007192
007214
007223
007228
007241
007250
007255
007278
007280
007286
007296
007319
007338
007363
007406
007430
007460
007491
007504
007534
007552
007588
007591
007601
007653
007657
007659
007682
007687
007701
007712
007715
007717
007731
007753
007758
007783
007791
007796
007797
007822
007845
007863
007877
007914
007921
007930
007933
007941
007943
007945
007959
007961
007965
007975
007987
007988
007990
007994
007996
008000
008007
008010
008026
008037
008042
008068
008076
008093
008098
008115
008128
008137
008152
008169
008172
008175
008191
008193
008221
008236
008242
008247
008249
008276
008293
008338
008347
008360
008406
008415
008440
008459
008461
008462
008463
008466
008474
008483
008523
008529
008539
008541
008552
008553
008559
008590
008638
008670
008681
008704
008710
008711
008728
008747
008749
008750
008751
008752
008777
008790
008831
008834
008835
008836
008844
008846
008849
008856
008861
008863
008865
008891
008892
008897
008904
008918
008921
008930
008955
008971
008974
008981
009002
009004
009007
009012
009017
009026
009033
009049
009054
009074
009086
009090
009092
009101
009112
009116
009131
009143
009148
009161
009169
009174
009180
009195
009199
009202
009229
009237
009317
009322
009335
009339
009340
009350
009352
009359
009363
009365
009367
009371
009391
009417
009442
009446
009448
009451
009453
009468
009482
009492
009500
009529
009573
009584
009586
009595
009621
009626
009644
009665
009678
009681
009715
009719
009728
009732
009733
009753
009802
009806
009823
009848
009852
009855
009859
009860
009871
009876
009881
009890
009907
009910
009912
009921
009953
009957
009971
009985
010000
010005
010007
010039
010051
010068
010078
010090
010123
010130
010131
010134
010151
010159
010173
010200
010241
010256
010265
010272
010273
010278
010304
010319
010328
010336
010345
010352
010356
010362
010391
010405
010421
010423
010433
010524
010552
010562
010582
010588
010616
010624
010625
010635
010641
010654
010662
010669
010682
010688
010692
010694
010699
010707
010708
010716
010722
010732
010737
010754
010757
010774
010786
010801
010816
010833
010847
010890
010894
010897
010924
010933
010935
010946
010961
010962
010977
010978
010983
010991
010992
010996
010999
011003
011017
011024
011044
011093
011095
011101
011102
011105
011171
011174
011185
011190
011192
011204
011206
011228
011263
011271
011272
011289
011320
011329
011337
011350
011352
011355
011361
011385
011408
011448
011471
011484
011485
011490
011492
011502
011513
011527
011553
011567
011568
011575
011577
011581
011592
011601
011611
011663
011674
011682
011683
011728
011732
011747
011754
011768
011772
011795
011821
011844
011856
011858
011861
011867
011875
011887
011899
011921
011925
011929
011963
011969
011981
011990
012003
012016
012017
012021
012025
012026
012033
012036
012049
012062
012117
012120
012134
012147
012158
012180
012185
012188
012191
012215
012235
012240
012251
012285
012287
012289
012295
012297
012303
012309
012314
012337
012359
012398
012416
012428
012429
012466
012492
012520
012546
012553
012569
012581
012599
012610
012611
012631
012641
012659
012696
012699
012714
012724
012726
012738
012756
012761
012777
012783
012804
012809
012821
012826
012828
012833
012861
012863
012868
012878
012884
012908
012912
012926
012927
012968
012970
012983
013016
013036
013040
013045
013053
013077
013082
013084
013092
013120
013127
013147
013150
013153
013157
013160
013167
013194
013195
013201
013206
013210
013213
013227
013261
013294
013303
013309
013319
013344
013354
013355
013357
013368
013373
013376
013384
013412
013418
013429
013432
013439
013442
013443
013459
013464
013468
013475
013478
013479
013490
013525
013549
013551
013558
013599
013604
013606
013610
013624
013636
013643
013688
013693
013697
013700
013704
013705
013721
013733
013740
013743
013745
013753
013760
013770
013774
013808
013818
013844
013869
013904
013917
013932
013942
013944
013953
013978
013983
013986
014000
014010
014016
014028
014043
014073
014083
014085
014088
014103
014110
014132
014155
014169
014191
014192
014198
014209
014232
014239
014252
014258
014260
014272
014281
014289
014291
014301
014303
014305
014313
014325
014340
014352
014355
014363
014396
014400
014413
014422
014427
014451
014489
014498
014531
014535
014569
014604
014621
014623
014636
014637
014647
014668
014691
014696
014702
014730
014758
014773
014794
014817
014823
014833
014844
014854
014860
014868
014878
014883
014897
014905
014907
014916
014923
014951
014976
014978
014998
015023
015028
015061
015069
015127
015131
015143
015157
015166
015180
015182
015186
015190
015198
015204
015215
015242
015264
015273
015302
015314
015351
015356
015401
015402
015407
015419
015427
015442
015446
015459
015464
015486
015494
015510
015520
015529
015535
015542
015543
015548
015559
015566
015598
015609
015622
015632
015643
015656
015667
015689
015715
015740
015755
015761
015770
015771
015788
015793
015806
015809
015831
015847
015868
015870
015897
015898
015901
015904
015909
015967
015969
015983
015999
016002
016007
016017
016037
016043
016057
016069
016072
016093
016147
016164
016171
016205
016221
016226
016245
016265
016282
016289
016342
016348
016350
016363
016367
016369
016380
016385
016411
016423
016424
016434
016455
016469
016497
016498
016534
016535
016565
016592
016595
016604
016623
016625
016632
016656
016675
016680
016681
016718
016726
016728
016763
016773
016776
016780
016790
016792
016793
016797
016829
016830
016834
016838
016859
016863
016867
016871
016872
016878
016884
016921
016941
017006
017044
017048
017049
017058
017085
017091
017109
017110
017119
017124
017130
017147
017233
017252
017254
017259
017265
017275
017277
017281
017300
017317
017320
017323
017325
017329
017341
017343
017351
017360
017365
017388
017396
017405
017406
017413
017416
017453
017458
017461
017473
017474
017487
017488
017497
017523
017533
017554
017560
017582
017604
017614
017618
017640
017659
017679
017686
017723
017739
017744
017752
017765
017783
017787
017813
017822
017823
017837
017840
017854
017859
017867
017900
017917
017932
017938
017941
017980
017982
017984
018001
018032
018058
018077
018081
018085
018086
018093
018127
018136
018137
018142
018146
018147
018168
018174
018176
018198
018269
018273
018280
018284
018285
018299
018302
018317
018350
018353
018388
018396
018424
018438
018447
018459
018460
018496
018512
018530
018533
018546
018566
018579
018593
018625
018632
018642
018644
018660
018689
018720
018735
018741
018750
018761
018767
018781
018797
018823
018843
018870
018873
018889
018890
018903
018904
018912
018918
018919
018924
018972
018989
019005
019025
019026
019040
019059
019072
019081
019093
019114
019123
019124
019131
019141
019143
019159
019173
019202
019216
019219
019222
019235
019238
019254
019278
019306
019323
019327
019340
019342
019354
019360
019361
019375
019378
019387
019404
019428
019437
019450
019457
019460
019470
019530
019536
019563
019569
019574
019600
019613
019626
019650
019676
019681
019692
019737
019757
019758
019788
019798
019814
019829
019848
019851
019860
019871
019891
019908
019912
019923
019930
019937
019947
019959
019965
019971
019978
019988
020011
020028
020031
020049
020076
020098
020099
020100
020106
020108
020131
020151
020154
020182
020195
020237
020242
020260
020265
020284
020289
020293
020304
020316
020327
020336
020342
020360
020364
020366
020378
020386
020400
020406
020429
020439
020450
020452
020469
020497
020505
020509
020510
020531
020533
020534
020547
020552
020577
020593
020627
020639
020650
020661
020676
020688
020714
020719
020746
020761
020762
020797
020810
020821
020825
020849
020870
020874
020883
020897
020902
020918
020930
020945
020951
020963
020976
020989
021033
021048
021052
021069
021074
021075
021079
021118
021126
021138
021140
021150
021158
021160
021164
021176
021186
021199
021215
021220
021226
021229
021233
021247
021252
021255
021263
021275
021304
021317
021333
021350
021352
021357
021375
021405
021422
021471
021479
021505
021511
021525
021539
021544
021548
021558
021564
021568
021579
021584
021592
021602
021622
021628
021633
021636
021686
021706
021711
021714
021753
021754
021776
021779
021786
021804
021811
021813
021829
021888
021889
021924
021927
021928
021932
021935
021944
021946
021954
021986
021994
021995
022016
022023
022030
022031
022049
022065
022074
022082
022109
022115
022127
022141
022177
022180
022181
022203
022210
022256
022263
022266
022268
022311
022340
022375
022401
022402
022412
022419
022421
022422
022428
022435
022453
022458
022483
022490
022506
022510
022537
022542
022575
022600
022620
022621
022633
022642
022647
022658
022670
022674
022685
022695
022713
022714
022751
022764
022768
022781
022833
022842
022854
022862
022871
022875
022895
022903
022914
022943
022948
022957
022969
023012
023014
023024
023046
023055
023064
023073
023090
023091
023118
023166
023179
023199
023208
023216
023223
023236
023261
023286
023306
023311
023320
023354
023366
023367
023369
023390
023391
023415
023426
023448
023459
023460
023464
023467
023474
023487
023494
023503
023519
023520
023534
023570
023574
023595
023603
023605
023617
023622
023644
023649
023683
023706
023707
023738
023750
023759
023762
023772
023782
023842
023845
023861
023867
023869
023935
023947
023958
023995
024029
024042
024044
024049
024052
024054
024057
024090
024100
024113
024119
024130
024135
024145
024156
024159
024167
024178
024181
024199
024205
024216
024234
024254
024262
024269
024272
024279
024310
024312
024318
024319
024329
024330
024344
024349
024356
024372
024373
024383
024397
024402
024405
024407
024408
024413
024416
024419
024437
024464
024470
024471
024476
024491
024501
024532
024533
024540
024544
024559
024569
024571
024582
024589
024603
024620
024629
024632
024640
024644
024675
024685
024687
024709
024714
024738
024760
024833
024838
024850
024864
024884
024904
024905
024907
024933
024936
024949
024955
024965
024986
025026
025043
025054
025098
025100
025119
025124
025126
025187
025193
025221
025224
025232
025257
025272
025290
025304
025315
025318
025319
025322
025343
025348
025353
025363
025364
025365
025391
025393
025410
025413
025428
025434
025449
025460
025466
025480
025499
025500
025538
025562
025570
025571
025592
025598
025603
025615
025628
025639
025640
025674
025698
025725
025746
025749
025763
025795
025797
025810
025832
025834
025838
025843
025846
025867
025878
025908
025910
025923
025926
025932
025968
025977
025995
025998
026006
026011
026055
026058
026078
026079
026133
026134
026136
026137
026160
026171
026189
026220
026223
026226
026228
026234
026251
026286
026291
026327
026330
026334
026370
026390
026392
026400
026404
026405
026417
026434
026459
026461
026476
026490
026498
026542
026566
026570
026575
026587
026591
026605
026622
026624
026626
026632
026670
026683
026700
026713
026738
026739
026745
026754
026795
026816
026825
026826
026831
026843
026852
026875
026880
026882
026892
026901
026902
026911
026956
026960
026962
026967
026992
026996
026997
027003
027004
027008
027010
027046
027054
027066
027078
027093
027118
027126
027136
027137
027173
027188
027196
027199
027204
027209
027215
027254
027259
027282
027290
027306
027327
027337
027354
027355
027369
027386
027418
027424
027468
027480
027487
027512
027528
027530
027538
027563
027565
027574
027580
027609
027614
027632
027634
027664
027665
027666
027696
027698
027706
027727
027753
027770
027773
027775
027778
027790
027795
027836
027856
027861
027866
027902
027906
027908
027945
027976
027988
028005
028006
028009
028018
028026
028045
028048
028056
028057
028066
028085
028092
028097
028102
028104
028114
028121
028134
028143
028175
028195
028198
028214
028237
028248
028251
028255
028289
028292
028301
028304
028308
028337
028346
028348
028356
028380
028381
028392
028399
028406
028409
028410
028438
028442
028449
028465
028469
028488
028492
028524
028543
028548
028566
028569
028577
028578
028592
028597
028600
028611
028638
028652
028657
028663
028669
028680
028685
028697
028721
028725
028738
028745
028746
028758
028762
028805
028811
028812
028821
028825
028835
028841
028844
028857
028862
028866
028885
028889
028903
028911
028912
028913
028925
028929
028947
028954
028962
028985
028986
028999
029007
029009
029023
029059
029085
029109
029117
029145
029147
029161
029203
029269
029272
029275
029277
029281
029283
029285
029297
029335
029345
029346
029357
029362
029373
029401
029418
029436
029443
029448
029450
029452
029472
029476
029477
029492
029502
029524
029542
029555
029567
029569
029572
029593
029636
029671
029672
029695
029696
029699
029700
029707
029713
029743
029764
029768
029793
029797
029799
029802
029823
029833
029840
029856
029884
029889
029898
029921
029932
029962
029965
029966
029979
029994
030018
030023
030025
030050
030062
030063
030079
030085
030089
030095
030100
030105
030113
030148
030168
030184
030192
030199
030224
030226
030231
030239
030243
030255
030257
030262
030265
030270
030278
030289
030291
030339
030341
030347
030374
030378
030430
030438
030463
030467
030474
030478
030484
030497
030529
030530
030536
030545
030554
030568
030592
030597
030601
030602
030629
030640
030653
030661
030701
030721
030746
030748
030772
030780
030816
030825
030840
030845
030853
030881
030884
030887
030895
030926
030935
030954
030964
030982
031011
031037
031064
031081
031082
031084
031095
031099
031141
031142
031147
031150
031161
031165
031191
031211
031236
031237
031271
031273
031279
031288
031299
031303
031309
031324
031335
031342
031350
031357
031359
031367
031390
031394
031406
031424
031438
031451
031456
031468
031469
031484
031488
031489
031495
031506
031513
031539
031547
031549
031577
031592
031595
031596
031642
031650
031651
031656
031659
031683
031706
031714
031742
031746
031748
031765
031768
031782
031790
031795
031806
031812
031821
031823
031837
031850
031862
031875
031877
031880
031884
031885
031887
031889
031891
031909
031940
031943
031948
031954
031964
031992
032003
032028
032032
032048
032063
032077
032081
032092
032096
032104
032161
032183
032184
032185
032186
032194
032207
032223
032245
032250
032273
032289
032360
032363
032367
032373
032384
032406
032432
032433
032444
032479
032481
032484
032486
032491
032502
032551
032561
032573
032576
032582
032585
032600
032606
032608
032633
032636
032639
032641
032649
032677
032699
032732
032744
032745
032763
032781
032786
032793
032798
032801
032817
032830
032836
032843
032853
032861
032862
032870
032873
032888
032902
032911
032915
032922
032935
032936
032940
032983
032998
033020
033028
033054
033061
033077
033084
033097
033111
033112
033120
033125
033139
033150
033151
033160
033180
033183
033194
033196
033212
033213
033228
033255
033274
033283
033301
033327
033354
033367
033370
033375
033381
033385
033397
033416
033425
033456
033463
033480
033485
033501
033533
033551
033558
033596
033619
033630
033643
033653
033673
033683
033691
033693
033696
033707
033720
033724
033767
033792
033794
033812
033817
033837
033848
033849
033860
033868
033889
033897
033898
033905
033917
033931
033932
033934
033939
033946
033950
033959
033962
033978
033980
033991
033999
034013
034029
034042
034047
034048
034065
034078
034081
034084
034088
034092
034152
034159
034163
034173
034188
034197
034201
034206
034219
034224
034227
034247
034259
034268
034279
034297
034313
034323
034325
034326
034348
034378
034390
034394
034395
034417
034421
034426
034446
034447
034452
034485
034492
034496
034499
034502
034504
034505
034506
034514
034524
034535
034536
034545
034559
034571
034614
034623
034637
034640
034643
034645
034661
034671
034673
034685
034727
034771
034777
034781
034789
034793
034803
034805
034826
034827
034828
034833
034840
034862
034868
034871
034876
034895
034904
034921
034930
034932
034942
034956
034968
034970
035005
035014
035024
035033
035036
035037
035042
035063
035064
035098
035106
035107
035112
035122
035127
035129
035131
035140
035159
035164
035205
035219
035225
035243
035251
035261
035270
035277
035278
035286
035288
035291
035302
035359
035388
035398
035440
035451
035464
035475
035482
035502
035514
035521
035532
035538
035539
035542
035605
035611
035615
035625
035638
035661
035665
035668
035675
035678
035683
035701
035711
035727
035730
035736
035744
035745
035748
035755
035760
035784
035785
035791
035792
035797
035800
035801
035818
035859
035891
035930
035933
035940
035957
035964
035977
035978
036059
036065
036072
036078
036084
036088
036101
036141
036161
036162
036178
036196
036213
036228
036236
036242
036246
036279
036288
036306
036312
036323
036329
036341
036350
036375
036385
036401
036408
036430
036434
036444
036469
036500
036512
036525
036527
036558
036567
036583
036584
036586
036590
036591
036598
036601
036604
036608
036610
036630
036640
036667
036704
036724
036759
036760
036788
036792
036826
036833
036839
036841
036844
036855
036856
036857
036867
036873
036886
036891
036893
036916
036919
036946
036952
036967
036970
036973
036994
037004
037007
037010
037020
037039
037042
037044
037054
037064
037068
037091
037096
037100
037108
037110
037112
037133
037139
037184
037201
037216
037217
037224
037225
037226
037232
037235
037245
037258
037298
037308
037329
037348
037354
037373
037384
037386
037395
037396
037410
037416
037489
037493
037495
037506
037512
037542
037552
037559
037585
037598
037599
037617
037620
037621
037630
037647
037671
037672
037690
037706
037731
037732
037736
037782
037794
037796
037835
037863
037868
037875
037877
037883
037891
037899
037901
037904
037955
037962
037978
037997
037999
038017
038044
038051
038058
038087
038090
038099
038104
038134
038146
038159
038170
038172
038180
038193
038208
038210
038238
038244
038254
038265
038283
038285
038318
038336
038343
038347
038355
038356
038363
038368
038393
038396
038399
038405
038408
038422
038423
038424
038425
038442
038444
038465
038498
038500
038517
038520
038548
038555
038568
038573
038610
038614
038628
038639
038647
038654
038664
038685
038688
038693
038702
038712
038731
038736
038741
038743
038772
038789
038800
038801
038810
038820
038838
038876
038898
038902
038917
038940
038947
038957
038963
038968
038970
038994
039004
039039
039047
039049
039054
039061
039079
039080
039082
039115
039116
039119
039123
039130
039142
039168
039195
039212
039225
039252
039260
039283
039285
039323
039337
039368
039386
039387
039391
039418
039432
039433
039435
039456
039457
039461
039469
039486
039500
039502
039517
039524
039548
039556
039588
039594
039596
039603
039605
039611
039619
039628
039655
039658
039688
039704
039726
039741
039753
039785
039788
039801
039802
039803
039817
039854
039869
039877
039878
039884
039909
039919
039926
039931
039943
039951
039954
039964
039967
039977
039984
039998
040000
040020
040025
040070
040085
040121
040124
040134
040139
040144
040166
040172
040179
040191
040194
040195
040226
040229
040246
040248
040251
040254
040257
040262
040270
040301
040316
040329
040332
040346
040361
040364
040370
040373
040417
040418
040423
040428
040429
040430
040432
040446
040449
040480
040487
040496
040504
040524
040525
040532
040538
040540
040543
040551
040568
040576
040599
040605
040609
040649
040654
040661
040669
040676
040690
040693
040695
040700
040711
040758
040766
040769
040773
040784
040802
040837
040841
040843
040848
040870
040873
040889
040920
040923
040930
040951
040988
040997
041010
041016
041017
041023
041039
041059
041071
041078
041104
041138
041139
041159
041161
041176
041180
041194
041199
041229
041230
041231
041251
041254
041255
041261
041266
041288
041305
041311
041328
041384
041392
041405
041425
041429
041432
041455
041457
041463
041466
041485
041506
041523
041533
041549
041565
041581
041583
041592
041598
041607
041650
041666
041669
041685
041704
041714
041716
041732
041736
041744
041759
041767
041772
041786
041806
041821
041828
041834
041858
041861
041883
041887
041909
041916
041917
041953
041954
041961
041964
041974
041975
041978
041980
041982
041984
041990
041991
041992
042009
042017
042024
042032
042034
042061
042064
042070
042071
042081
042083
042085
042087
042104
042110
042121
042135
042141
042154
042161
042165
042182
042189
042218
042236
042238
042241
042252
042265
042268
042271
042275
042282
042288
042290
042292
042294
042296
042303
042329
042333
042355
042384
042399
042417
042420
042438
042439
042443
042445
042457
042462
042468
042500
042501
042549
042560
042566
042628
042660
042675
042677
042702
042730
042767
042808
042815
042843
042850
042852
042854
042864
042869
042870
042891
042894
042910
042925
042928
042983
042986
042989
043000
043018
043035
043077
043078
043081
043108
043132
043135
043160
043181
043187
043188
043197
043202
043228
043238
043257
043269
043295
043303
043309
043310
043333
043387
043408
043412
043428
043450
043467
043481
043484
043505
043510
043521
043523
043532
043535
043548
043559
043568
043575
043580
043590
043600
043624
043625
043627
043638
043681
043700
043701
043721
043732
043738
043752
043754
043778
043779
043784
043785
043790
043794
043826
043829
043832
043858
043898
043905
043928
043942
043951
043987
043988
044015
044016
044024
044038
044048
044058
044081
044092
044122
044128
044155
044169
044190
044198
044221
044238
044261
044270
044285
044296
044317
044323
044377
044393
044423
044434
044440
044441
044473
044478
044483
044487
044503
044511
044516
044527
044533
044558
044561
044564
044572
044584
044595
044625
044630
044643
044661
044673
044688
044702
044708
044713
044723
044736
044741
044747
044773
044777
044780
044833
044847
044856
044864
044889
044905
044958
044987
044997
045013
045016
045031
045032
045053
045055
045067
045078
045083
045092
045127
045137
045139
045144
045152
045155
045177
045201
045202
045205
045208
045225
045271
045284
045291
045320
045323
045325
045338
045343
045373
045378
045391
045396
045421
045423
045425
045449
045462
045467
045488
045497
045499
045511
045513
045534
045542
045544
045562
045565
045568
045584
045590
045598
045612
045613
045634
045635
045658
045666
045670
045684
045717
045742
045743
045747
045765
045776
045786
045798
045799
045814
045822
045850
045894
045924
045940
045957
045982
045997
046017
046035
046039
046043
046078
046097
046123
046134
046137
046153
046190
046200
046211
046236
046238
046246
046252
046255
046256
046270
046284
046302
046306
046315
046342
046372
046384
046397
046401
046405
046416
046418
046427
046428
046430
046431
046434
046436
046458
046459
046461
046472
046489
046526
046542
046544
046571
046578
046591
046593
046603
046615
046623
046628
046654
046665
046670
046671
046697
046702
046705
046717
046776
046797
046800
046818
046828
046829
046849
046858
046861
046865
046869
046893
046928
046947
046948
046960
046962
046964
046975
046978
046999
047002
047020
047025
047027
047036
047038
047040
047046
047047
047050
047055
047059
047067
047085
047090
047096
047103
047124
047130
047135
047139
047145
047154
047165
047185
047190
047193
047208
047220
047225
047240
047257
047264
047276
047298
047299
047316
047336
047350
047352
047355
047361
047362
047372
047390
047400
047407
047420
047432
047440
047454
047472
047473
047477
047494
047495
047508
047528
047530
047544
047551
047575
047588
047590
047618
047644
047648
047656
047673
047680
047685
047714
047735
047743
047753
047778
047782
047793
047803
047807
047816
047821
047825
047828
047829
047833
047840
047873
047930
047940
047941
047943
047964
047977
047996
048040
048043
048047
048049
048069
048083
048086
048095
048107
048122
048138
048144
048159
048171
048179
048188
048202
048216
048227
048243
048252
048253
048254
048265
048276
048288
048311
048332
048368
048369
048415
048433
048437
048438
048449
048465
048468
048483
048500
048501
048509
048519
048527
048537
048542
048549
048551
048553
048583
048589
048600
048610
048613
048620
048628
048636
048649
048656
048688
048702
048707
048719
048721
048735
048749
048750
048783
048794
048812
048816
048824
048846
048847
048852
048883
048886
048894
048905
048911
048931
048933
048942
048966
048969
048976
048979
048986
048987
049040
049048
049054
049078
049081
049085
049094
049100
049108
049112
049138
049156
049160
049168
049175
049204
049222
049223
049237
049241
049247
049253
049254
049268
049298
049315
049322
049327
049331
049341
049357
049372
049393
049395
049399
049400
049405
049413
049434
049449
049451
049470
049474
049476
049500
049501
049532
049546
049564
049577
049587
049603
049604
049615
049619
049620
049648
049659
049703
049723
049734
049748
049759
049771
049775
049794
049810
049816
049820
049823
049879
049902
049903
049914
049922
049926
049945
049946
049976
049987
050007
050018
050030
050039
050043
050044
050054
050078
050096
050108
050122
050123
050145
050151
050161
050168
050170
050172
050174
050204
050213
050247
050260
050263
050317
050328
050339
050349
050358
050360
050381
050403
050406
050426
050428
050439
050477
050492
050495
050497
050519
050522
050524
050567
050587
050601
050629
050630
050636
050645
050666
050675
050690
050692
050711
050715
050738
050746
050747
050750
050751
050783
050792
050804
050825
050847
050853
050865
050875
050890
050894
050897
050918
050919
050942
050958
050959
050985
051000
051003
051006
051014
051015
051033
051050
051086
051097
051101
051105
051107
051129
051145
051159
051163
051166
051174
051184
051186
051202
051214
051252
051262
051269
051307
051313
051331
051339
051345
051347
051366
051368
051375
051382
051391
051404
051450
051504
051513
051514
051521
051534
051539
051540
051545
051564
051580
051600
051606
051617
051622
051642
051679
051689
051690
051691
051696
051698
051701
051705
051728
051746
051757
051759
051769
051776
051804
051807
051823
051833
051861
051874
051879
051886
051906
051913
051914
051917
051935
051939
051944
051960
051975
051986
051997
051999
052004
052012
052044
052046
052049
052057
052059
052080
052094
052103
052110
052111
052127
052130
052137
052157
052166
052168
052188
052190
052191
052243
052253
052257
052270
052271
052281
052287
052303
052310
052313
052316
052347
052349
052350
052358
052360
052368
052371
052374
052397
052410
052425
052431
052432
052446
052447
052453
052458
052475
052481
052485
052502
052508
052510
052515
052519
052521
052535
052538
052546
052547
052564
052567
052578
052591
052630
052644
052672
052677
052681
052688
052694
052802
052843
052846
052861
052904
052905
052922
052932
052939
052942
052943
052954
052974
052977
052982
052999
053017
053032
053036
053039
053042
053118
053121
053124
053127
053130
053154
053164
053166
053200
053204
053205
053217
053219
053236
053248
053249
053257
053297
053307
053335
053347
053351
053353
053354
053361
053365
053386
053398
053429
053463
053469
053499
053509
053510
053562
053564
053601
053643
053659
053661
053670
053676
053678
053683
053684
053689
053712
053717
053722
053731
053733
053735
053742
053746
053750
053752
053776
053780
053794
053821
053827
053839
053865
053866
053871
053885
053886
053887
053898
053900
053902
053903
053922
053976
053984
053985
053988
053995
053997
054044
054050
054053
054062
054081
054084
054088
054106
054119
054180
054187
054196
054211
054237
054243
054246
054267
054299
054300
054313
054316
054328
054338
054356
054361
054381
054390
054409
054413
054414
054452
054477
054478
054479
054491
054499
054501
054543
054557
054580
054606
054609
054613
054621
054626
054629
054643
054651
054665
054677
054680
054685
054700
054701
054715
054726
054727
054743
054761
054779
054820
054837
054844
054852
054878
054883
054915
054938
054945
054946
054951
054959
054962
054984
054989
054992
055014
055022
055031
055034
055048
055073
055086
055090
055092
055104
055138
055139
055158
055161
055212
055214
055227
055245
055249
055322
055324
055344
055366
055382
055385
055414
055422
055430
055447
055466
055467
055506
055522
055543
055549
055566
055567
055572
055583
055608
055631
055640
055641
055671
055679
055683
055711
055713
055721
055734
055745
055757
055758
055778
055782
055784
055785
055804
055819
055820
055837
055873
055880
055887
055923
055944
055950
055982
055984
055988
056033
056043
056069
056071
056110
056117
056119
056127
056133
056176
056236
056245
056252
056263
056272
056284
056291
056293
056300
056335
056346
056368
056385
056439
056469
056479
056482
056534
056558
056573
056599
056629
056634
056660
056662
056681
056694
056717
056731
056740
056756
056768
056797
056802
056814
056815
056826
056860
056863
056872
056874
056875
056913
056927
056949
056963
056981
056991
057010
057017
057031
057035
057045
057058
057075
057128
057130
057137
057151
057160
057170
057180
057184
057187
057195
057206
057225
057238
057248
057263
057276
057291
057295
057302
057315
057319
057341
057342
057349
057379
057388
057389
057391
057404
057408
057409
057420
057430
057435
057446
057447
057458
057472
057504
057511
057514
057528
057532
057535
057568
057574
057578
057621
057625
057642
057644
057683
057692
057724
057737
057741
057749
057761
057767
057808
057820
057826
057827
057831
057832
057836
057843
057866
057891
057900
057903
057908
057943
057955
057959
057991
058013
058028
058056
058083
058099
058117
058120
058126
058143
058177
058181
058195
058198
058200
058216
058220
058247
058265
058278
058293
058296
058303
058313
058318
058320
058326
058331
058351
058353
058358
058365
058384
058404
058405
058409
058411
058423
058426
058445
058446
058473
058488
058497
058518
058531
058544
058554
058575
058591
058602
058603
058611
058623
058645
058662
058672
058676
058686
058702
058707
058711
058724
058726
058741
058747
058753
058778
058781
058804
058818
058834
058847
058863
058883
058888
058902
058950
058967
058979
058986
058989
058990
058998
059008
059026
059036
059041
059051
059054
059058
059077
059089
059095
059104
059126
059145
059146
059168
059170
059175
059186
059192
059201
059203
059217
059232
059251
059301
059313
059329
059354
059369
059377
059384
059385
059447
059449
059460
059461
059466
059472
059489
059505
059512
059520
059549
059563
059566
059592
059599
059612
059627
059670
059676
059699
059701
059705
059709
059729
059736
059747
059749
059758
059765
059780
059783
059811
059818
059831
059839
059859
059866
059873
059900
059911
059928
059930
059931
059937
059978
060008
060017
060023
060033
060115
060117
060121
060144
060148
060178
060186
060195
060197
060205
060206
060224
060227
060230
060232
060238
060243
060250
060254
060265
060304
060307
060329
060330
060349
060358
060366
060373
060376
060388
060402
060406
060414
060417
060423
060447
060460
060484
060489
060490
060496
060501
060504
060509
060537
060557
060558
060561
060573
060589
060594
060610
060650
060653
060749
060753
060762
060767
060770
060788
060831
060832
060836
060840
060845
060851
060856
060874
060884
060886
060887
060892
060901
060902
060909
060919
060943
060956
060964
060987
061015
061016
061017
061022
061023
061060
061064
061067
061079
061082
061084
061104
061105
061124
061131
061134
061139
061178
061203
061207
061208
061212
061218
061224
061227
061232
061240
061242
061252
061254
061256
061257
061258
061285
061291
061310
061327
061365
061366
061395
061401
061415
061423
061458
061460
061471
061473
061526
061537
061539
061547
061558
061564
061566
061595
061601
061605
061612
061627
061629
061638
061639
061676
061677
061690
061699
061707
061708
061710
061711
061712
061727
061729
061742
061763
061789
061803
061840
061847
061887
061892
061917
061939
061942
061989
061990
062006
062055
062060
062099
062113
062116
062130
062167
062176
062202
062211
062229
062240
062245
062300
062338
062340
062351
062374
062388
062404
062419
062423
062448
062450
062454
062460
062461
062463
062470
062497
062532
062560
062569
062570
062576
062596
062598
062611
062615
062616
062619
062622
062645
062648
062664
062678
062690
062717
062727
062728
062743
062757
062769
062785
062801
062805
062807
062810
062812
062816
062825
062832
062839
062842
062861
062866
062876
062879
062884
062886
062897
062899
062931
062950
063024
063029
063036
063038
063057
063080
063087
063124
063131
063134
063146
063156
063187
063191
063195
063208
063218
063227
063228
063248
063256
063268
063276
063279
063290
063299
063329
063339
063368
063377
063381
063389
063391
063393
063400
063419
063420
063426
063427
063429
063442
063451
063453
063462
063463
063479
063486
063491
063501
063521
063529
063532
063545
063554
063559
063564
063624
063633
063636
063661
063662
063682
063688
063690
063705
063706
063709
063715
063735
063747
063751
063774
063789
063800
063813
063814
063815
063827
063851
063852
063885
063918
063927
063935
063961
063989
064005
064008
064013
064014
064020
064022
064025
064032
064033
064043
064048
064051
064058
064115
064122
064142
064147
064158
064173
064175
064178
064182
064188
064193
064195
064198
064216
064229
064231
064245
064264
064277
064300
064313
064324
064334
064340
064368
064370
064376
064381
064428
064444
064447
064469
064477
064510
064524
064532
064536
064550
064553
064556
064564
064566
064567
064575
064600
064635
064636
064644
064676
064685
064689
064693
064695
064715
064724
064738
064740
064743
064747
064759
064761
064768
064769
064772
064780
064786
064796
064809
064822
064823
064838
064843
064846
064865
064873
064889
064899
064907
064916
064920
064938
064972
064979
065025
065031
065042
065043
065077
065093
065112
065117
065131
065148
065154
065175
065180
065208
065213
065227
065258
065260
065270
065280
065288
065290
065295
065317
065318
065342
065346
065356
065372
065374
065404
065407
065425
065432
065434
065463
065471
065486
065490
065498
065510
065516
065542
065558
065565
065571
065587
065610
065687
065701
065712
065717
065730
065742
065744
065747
065757
065763
065771
065774
065778
065798
065816
065821
065835
065837
065839
065844
065849
065851
065856
065862
065867
065868
065870
065875
065884
065898
065905
065909
065916
065927
065932
065954
065964
065989
066021
066038
066049
066061
066072
066094
066095
066112
066124
066130
066146
066156
066163
066187
066190
066201
066202
066204
066207
066232
066234
066238
066247
066258
066259
066287
066293
066298
066302
066317
066320
066337
066343
066347
066350
066357
066361
066369
066370
066393
066418
066454
066470
066474
066480
066482
066484
066501
066508
066516
066546
066558
066566
066606
066607
066622
066625
066645
066649
066658
066682
066685
066689
066726
066729
066738
066777
066797
066805
066807
066821
066829
066830
066840
066843
066862
066877
066878
066884
066885
066895
066935
066952
066956
066972
066985
067011
067017
067024
067038
067059
067065
067069
067071
067073
067077
067090
067106
067130
067133
067143
067158
067172
067189
067209
067215
067217
067230
067231
067235
067250
067264
067267
067283
067297
067302
067305
067326
067340
067350
067354
067356
067361
067367
067399
067411
067436
067438
067444
067456
067457
067462
067476
067480
067484
067487
067502
067559
067566
067591
067626
067631
067647
067655
067656
067657
067658
067700
067722
067756
067759
067760
067761
067762
067765
067766
067790
067794
067795
067796
067801
067807
067826
067832
067863
067875
067880
067882
067889
067901
067902
067911
067917
067934
067963
067984
067985
067987
068004
068016
068018
068030
068031
068051
068055
068058
068059
068081
068083
068084
068098
068100
068154
068208
068224
068231
068234
068242
068340
068367
068381
068403
068441
068443
068452
068453
068459
068483
068489
068504
068519
068531
068532
068542
068566
068567
068577
068589
068590
068622
068623
068639
068644
068660
068664
068687
068689
068690
068695
068696
068705
068715
068720
068738
068741
068744
068763
068766
068840
068848
068867
068871
068875
068886
068890
068899
068932
068942
068944
068986
069003
069005
069006
069041
069083
069100
069113
069120
069126
069139
069149
069159
069178
069206
069242
069267
069311
069338
069441
069445
069448
069456
069477
069490
069517
069519
069531
069535
069537
069539
069555
069562
069573
069581
069602
069614
069620
069626
069646
069651
069658
069661
069672
069673
069678
069686
069696
069708
069710
069720
069737
069743
069744
069769
069777
069786
069849
069865
069876
069879
069898
069912
069918
069928
069945
069949
069979
069991
069995
070019
070027
070032
070040
070065
070069
070090
070119
070133
070149
070155
070159
070174
070188
070191
070193
070195
070229
070245
070264
070265
070277
070281
070287
070296
070302
070303
070306
070307
070352
070354
070356
070359
070383
070425
070447
070453
070455
070465
070475
070478
070499
070514
070536
070545
070562
070563
070575
070582
070601
070604
070605
070615
070621
070622
070632
070641
070645
070646
070649
070652
070657
070661
070670
070678
070681
070688
070691
070696
070712
070729
070737
070788
070790
070823
070832
070842
070849
070853
070879
070884
070891
070910
070917
070920
070922
070995
071005
071012
071028
071051
071052
071061
071062
071070
071086
071094
071107
071109
071118
071124
071140
071143
071150
071165
071177
071181
071182
071201
071221
071239
071240
071246
071282
071285
071288
071290
071298
071302
071312
071348
071355
071426
071453
071480
071502
071516
071530
071559
071562
071568
071604
071620
071634
071643
071657
071658
071669
071675
071697
071698
071732
071743
071753
071757
071776
071797
071803
071804
071808
071811
071817
071828
071836
071838
071856
071863
071871
071898
071919
071920
071944
071958
071970
071974
071981
071995
071996
071999
072006
072009
072014
072016
072021
072025
072034
072043
072086
072087
072088
072109
072110
072150
072156
072163
072173
072183
072189
072199
072207
072215
072218
072233
072259
072263
072285
072294
072297
072301
072310
072330
072333
072363
072374
072413
072442
072443
072444
072446
072481
072482
072491
072514
072515
072522
072535
072550
072559
072581
072585
072599
072617
072619
072621
072630
072648
072677
072688
072699
072711
072729
072744
072748
072749
072786
072791
072794
072799
072802
072813
072832
072833
072848
072856
072868
072877
072896
072903
072908
072933
072947
072964
072984
072997
073001
073011
073032
073033
073064
073065
073082
073089
073091
073102
073105
073107
073112
073143
073147
073157
073158
073164
073170
073172
073175
073189
073194
073206
073212
073229
073230
073234
073239
073248
073257
073266
073275
073303
073305
073307
073319
073321
073324
073331
073342
073391
073409
073411
073416
073421
073430
073446
073469
073470
073471
073478
073489
073493
073498
073519
073522
073524
073532
073538
073541
073556
073561
073579
073581
073586
073600
073619
073628
073634
073643
073656
073658
073673
073678
073687
073693
073702
073707
073713
073720
073746
073756
073759
073763
073765
073767
073823
073862
073894
073902
073911
073938
073950
073971
073991
073992
073993
074007
074008
074058
074062
074087
074089
074093
074104
074125
074127
074128
074133
074158
074161
074173
074181
074183
074189
074190
074200
074202
074203
074205
074232
074257
074261
074272
074276
074299
074300
074315
074318
074362
074372
074375
074378
074404
074405
074410
074411
074429
074443
074458
074481
074487
074490
074496
074504
074546
074562
074575
074576
074602
074614
074654
074655
074662
074705
074726
074733
074738
074753
074755
074765
074768
074769
074772
074791
074814
074836
074848
074849
074878
074898
074926
074941
074977
074983
074996
074998
075001
075010
075037
075046
075057
075058
075060
075075
075083
075085
075095
075153
075156
075163
075173
075180
075203
075210
075221
075225
075226
075230
075246
075261
075263
075265
075278
075279
075292
075300
075322
075376
075379
075394
075401
075425
075439
075453
075457
075476
075502
075540
075553
075558
075561
075570
075593
075602
075606
075608
075628
075635
075704
075754
075775
075785
075790
075791
075800
075820
075828
075851
075939
075941
075945
075954
075984
075991
076022
076026
076027
076031
076041
076069
076072
076074
076076
076095
076129
076140
076142
076162
076167
076169
076173
076177
076196
076198
076211
076213
076227
076241
076267
076285
076317
076320
076321
076352
076356
076361
076367
076373
076374
076395
076412
076413
076418
076450
076451
076480
076508
076515
076561
076582
076587
076592
076605
076619
076628
076634
076635
076645
076652
076674
076675
076678
076679
076685
076709
076714
076721
076729
076744
076777
076814
076816
076826
076828
076836
076852
076854
076857
076867
076868
076913
076926
076954
076970
076989
076993
077004
077033
077057
077066
077072
077075
077099
077113
077154
077163
077172
077211
077224
077226
077228
077270
077324
077326
077338
077341
077345
077375
077376
077377
077397
077401
077417
077432
077436
077448
077484
077486
077487
077490
077494
077508
077524
077526
077546
077547
077552
077553
077573
077590
077597
077648
077671
077681
077689
077690
077704
077710
077714
077730
077735
077747
077756
077783
077790
077809
077832
077842
077847
077868
077871
077887
077889
077934
077958
077959
077965
077973
077981
077991
077993
078001
078029
078045
078064
078065
078089
078115
078123
078130
078146
078152
078160
078169
078194
078211
078213
078249
078264
078272
078277
078304
078305
078307
078324
078332
078339
078340
078351
078364
078367
078377
078378
078382
078389
078392
078417
078448
078455
078468
078505
078512
078513
078539
078547
078559
078564
078575
078592
078637
078639
078647
078649
078656
078663
078666
078671
078692
078728
078744
078756
078791
078810
078812
078825
078827
078844
078861
078868
078892
078899
078911
078929
078946
078956
078963
078974
078983
078987
078993
079002
079005
079013
079016
079024
079036
079050
079052
079070
079073
079111
079117
079125
079177
079190
079194
079208
079210
079223
079225
079250
079258
079261
079270
079271
079278
079282
079287
079291
079294
079300
079313
079323
079324
079357
079365
079376
079386
079418
079428
079442
079455
079465
079483
079520
079524
079584
079634
079643
079664
079669
079677
079684
079686
079688
079727
079740
079746
079750
079764
079779
079780
079801
079843
079849
079854
079859
079905
079917
079925
079928
079939
079949
079951
079962
079970
079981
079984
080005
080010
080013
080030
080034
080065
080079
080086
080102
080105
080111
080130
080136
080144
080166
080187
080199
080203
080218
080229
080254
080278
080295
080296
080309
080323
080332
080344
080355
080368
080380
080393
080402
080403
080414
080422
080440
080447
080455
080459
080469
080471
080475
080476
080492
080505
080523
080533
080538
080542
080556
080570
080579
080587
080591
080599
080605
080610
080613
080644
080660
080675
080692
080700
080709
080722
080740
080750
080769
080777
080809
080814
080817
080827
080833
080898
080912
080934
080949
080976
080983
080984
080997
081007
081018
081027
081035
081046
081055
081067
081077
081083
081116
081120
081130
081154
081217
081226
081229
081270
081271
081277
081281
081283
081291
081310
081326
081331
081348
081355
081386
081405
081415
081416
081428
081436
081496
081511
081527
081538
081550
081561
081568
081571
081572
081584
081585
081603
081618
081639
081641
081648
081674
081709
081711
081746
081756
081759
081760
081767
081774
081780
081786
081790
081810
081825
081834
081845
081849
081855
081863
081873
081890
081910
081913
081930
081945
081999
082005
082011
082020
082021
082026
082039
082046
082051
082083
082098
082105
082108
082153
082159
082163
082170
082183
082214
082222
082226
082251
082257
082266
082276
082281
082288
082293
082302
082304
082306
082313
082324
082326
082327
082328
082339
082347
082360
082361
082362
082367
082375
082376
082394
082397
082416
082420
082434
082435
082436
082455
082457
082474
082526
082532
082537
082538
082550
082551
082555
082563
082564
082568
082569
082572
082579
082581
082584
082602
082608
082612
082619
082620
082629
082632
082634
082665
082675
082684
082687
082729
082734
082738
082739
082741
082745
082751
082760
082766
082770
082830
082831
082849
082850
082868
082869
082878
082880
082910
082935
082954
082969
082973
082975
082991
082997
083003
083006
083021
083026
083034
083062
083065
083085
083086
083099
083117
083123
083132
083137
083148
083170
083194
083196
083204
083221
083247
083266
083270
083282
083287
083294
083344
083352
083355
083358
083366
083367
083372
083374
083385
083426
083432
083439
083440
083444
083445
083452
083477
083480
083482
083484
083506
083510
083516
083525
083528
083531
083532
083565
083567
083572
083608
083622
083634
083636
083655
083677
083681
083708
083724
083755
083791
083818
083819
083821
083826
083835
083881
083884
083906
083925
083928
083939
083942
083961
083988
083992
083996
084025
084044
084056
084079
084085
084112
084113
084119
084121
084134
084140
084152
084165
084174
084214
084226
084230
084234
084236
084270
084278
084301
084306
084313
084322
084335
084347
084392
084413
084416
084418
084433
084454
084457
084481
084482
084489
084497
084530
084532
084540
084546
084551
084557
084566
084588
084604
084607
084608
084613
084636
084656
084670
084689
084714
084719
084721
084726
084751
084752
084755
084757
084770
084785
084790
084795
084799
084811
084815
084843
084849
084857
084860
084861
084863
084873
084882
084886
084888
084899
084905
084907
084952
084957
084968
085005
085006
085013
085016
085039
085048
085101
085144
085186
085216
085218
085232
085233
085242
085244
085268
085272
085274
085292
085317
085335
085337
085344
085359
085367
085374
085403
085410
085414
085425
085433
085434
085441
085463
085486
085493
085528
085600
085608
085615
085625
085632
085660
085704
085711
085714
085716
085725
085729
085741
085746
085760
085775
085776
085779
085790
085813
085839
085866
085881
085884
085889
085899
085900
085906
085908
085928
085943
085946
085948
085955
085957
085966
085967
085975
085981
085989
085996
086010
086035
086050
086054
086092
086093
086094
086133
086165
086173
086185
086186
086188
086190
086192
086211
086222
086225
086229
086233
086234
086240
086245
086254
086285
086296
086297
086324
086391
086411
086423
086427
086438
086459
086463
086474
086475
086498
086500
086504
086508
086509
086510
086516
086517
086538
086541
086549
086554
086573
086576
086611
086620
086628
086636
086679
086682
086692
086699
086704
086725
086728
086747
086775
086784
086786
086812
086821
086830
086859
086885
086888
086900
086925
086926
086955
086958
086984
086985
087010
087019
087043
087052
087059
087073
087079
087084
087096
087111
087116
087126
087131
087147
087148
087151
087153
087190
087210
087215
087255
087271
087278
087279
087282
087283
087316
087317
087325
087345
087347
087370
087389
087397
087399
087411
087415
087421
087433
087439
087441
087442
087444
087450
087464
087473
087486
087494
087505
087507
087511
087512
087520
087530
087557
087569
087577
087607
087615
087642
087669
087674
087689
087694
087719
087725
087742
087770
087771
087773
087783
087788
087798
087832
087837
087853
087858
087869
087870
087877
087915
087922
087924
087926
087931
087932
087943
087955
087962
087964
087966
087973
087975
087977
087979
087982
088009
088018
088029
088037
088086
088096
088114
088115
088122
088139
088140
088141
088149
088159
088164
088203
088214
088220
088245
088276
088288
088310
088314
088328
088345
088357
088373
088402
088406
088409
088417
088429
088463
088466
088477
088484
088522
088530
088534
088538
088551
088572
088573
088578
088625
088639
088640
088654
088669
088672
088680
088685
088701
088711
088714
088735
088743
088747
088758
088762
088794
088795
088801
088803
088829
088832
088837
088844
088858
088865
088883
088895
088896
088900
088909
088914
088918
088927
088930
088933
088947
088948
089006
089009
089026
089054
089056
089070
089075
089090
089104
089108
089116
089151
089152
089155
089162
089167
089208
089234
089238
089256
089265
089287
089289
089319
089321
089344
089381
089384
089390
089395
089402
089423
089454
089477
089511
089515
089521
089540
089550
089554
089556
089568
089579
089589
089644
089647
089651
089668
089670
089671
089675
089679
089688
089701
089710
089714
089723
089724
089725
089731
089735
089743
089751
089762
089768
089770
089820
089825
089838
089847
089876
089880
089881
089902
089906
089915
089985
089987
089999
090018
090021
090033
090041
090044
090047
090060
090079
090087
090092
090103
090105
090112
090125
090134
090143
090146
090151
090164
090188
090189
090209
090210
090237
090268
090274
090285
090298
090300
090311
090317
090329
090338
090339
090342
090349
090362
090369
090384
090393
090396
090403
090422
090425
090427
090434
090449
090464
090482
090494
090497
090504
090528
090537
090539
090547
090558
090563
090576
090583
090611
090625
090639
090653
090673
090679
090696
090701
090708
090756
090770
090777
090808
090816
090852
090860
090861
090876
090889
090912
090933
090948
090958
090964
090965
090966
090977
090981
090987
090990
090996
091004
091023
091058
091074
091096
091116
091152
091163
091188
091199
091209
091221
091228
091241
091245
091251
091265
091275
091277
091292
091300
091308
091313
091326
091332
091340
091341
091349
091357
091400
091402
091404
091415
091417
091422
091441
091442
091446
091454
091461
091480
091516
091560
091575
091580
091590
091606
091631
091642
091658
091665
091669
091690
091702
091705
091711
091732
091736
091763
091775
091787
091802
091804
091806
091821
091825
091846
091847
091882
091884
091893
091899
091901
091904
091937
091941
091946
091958
091960
091963
091968
091971
091973
091974
091976
091982
091983
091989
091998
092005
092011
092015
092017
092032
092051
092055
092072
092103
092105
092126
092134
092152
092157
092158
092160
092177
092187
092189
092193
092224
092235
092236
092238
092240
092249
092299
092321
092325
092329
092347
092367
092378
092426
092437
092455
092491
092501
092515
092517
092521
092524
092545
092546
092558
092561
092573
092582
092596
092606
092608
092616
092618
092630
092673
092674
092688
092690
092692
092695
092697
092704
092705
092707
092710
092755
092766
092813
092827
092838
092844
092846
092865
092905
092915
092917
092962
092991
093006
093007
093012
093015
093046
093049
093054
093056
093061
093066
093079
093082
093094
093100
093110
093113
093125
093135
093136
093141
093154
093157
093167
093172
093189
093192
093208
093215
093258
093262
093285
093299
093332
093335
093347
093353
093354
093387
093409
093415
093433
093434
093456
093465
093479
093491
093503
093524
093529
093531
093540
093624
093628
093651
093655
093662
093681
093686
093688
093707
093714
093727
093748
093761
093763
093775
093778
093797
093847
093854
093863
093881
093882
093902
093914
093921
093925
093940
093941
093952
093964
093974
093986
093987
094046
094059
094065
094102
094105
094129
094141
094149
094151
094156
094190
094192
094197
094202
094213
094217
094227
094272
094279
094292
094295
094296
094299
094321
094333
094343
094360
094362
094381
094390
094399
094407
094410
094418
094425
094427
094439
094444
094455
094461
094464
094476
094498
094501
094533
094535
094552
094556
094608
094615
094630
094636
094647
094662
094688
094712
094730
094743
094776
094791
094812
094818
094819
094823
094835
094866
094884
094888
094902
094912
094931
094948
094951
094957
094965
094967
094995
095009
095015
095023
095026
095033
095037
095056
095071
095109
095113
095135
095140
095152
095167
095172
095186
095213
095217
095247
095249
095255
095276
095300
095302
095313
095332
095333
095353
095372
095417
095422
095423
095437
095452
095459
095477
095499
095543
095545
095575
095594
095598
095606
095623
095648
095676
095678
095692
095694
095700
095707
095725
095754
095759
095762
095787
095800
095806
095812
095830
095854
095859
095868
095889
095892
095893
095896
095903
095916
095919
095949
095962
095973
096005
096008
096026
096038
096040
096045
096070
096073
096077
096081
096085
096104
096111
096116
096126
096127
096152
096169
096178
096198
096200
096205
096206
096238
096263
096266
096267
096273
096274
096277
096290
096293
096298
096310
096315
096337
096349
096363
096364
096439
096448
096450
096452
096453
096458
096462
096464
096476
096511
096515
096524
096528
096539
096550
096564
096566
096577
096599
096617
096622
096624
096646
096655
096661
096663
096672
096683
096686
096689
096698
096717
096718
096724
096738
096739
096741
096743
096745
096746
096766
096774
096780
096790
096830
096841
096843
096874
096899
096900
096910
096927
096928
096940
096977
096978
096983
097002
097008
097011
097015
097021
097032
097039
097053
097068
097071
097075
097078
097094
097106
097125
097137
097141
097157
097167
097180
097189
097195
097207
097213
097221
097254
097278
097301
097310
097312
097316
097329
097378
097392
097453
097458
097465
097477
097482
097495
097501
097504
097523
097528
097534
097555
097557
097560
097585
097601
097607
097614
097643
097646
097653
097654
097660
097672
097674
097675
097686
097688
097690
097702
097709
097724
097750
097751
097782
097811
097835
097858
097872
097879
097902
097922
097923
097932
097934
097968
097993
097998
098005
098015
098032
098035
098040
098041
098049
098051
098052
098066
098077
098082
098109
098148
098159
098161
098165
098197
098208
098222
098249
098252
098255
098260
098282
098289
098292
098309
098311
098314
098319
098351
098388
098410
098412
098432
098478
098480
098481
098484
098485
098506
098510
098530
098545
098546
098563
098605
098616
098642
098648
098699
098707
098734
098739
098751
098753
098755
098760
098770
098774
098797
098828
098847
098848
098850
098877
098880
098897
098898
098901
098915
098959
098972
098978
099003
099012
099031
099032
099054
099067
099086
099088
099089
099099
099116
099123
099130
099136
099212
099213
099247
099257
099285
099286
099289
099298
099312
099336
099364
099374
099398
099417
099438
099447
099448
099455
099472
099480
099490
099492
099515
099518
099525
099531
099534
099542
099546
099550
099560
099572
099585
099591
099600
099601
099605
099607
099611
099613
099617
099625
099629
099647
099651
099662
099672
099674
099691
099704
099705
099715
099725
099730
099741
099773
099785
099788
099793
099800
099801
099802
099808
099812
099817
099819
099852
099861
099878
099881
099894
099908
099920
099925
099945
099946
099969
099978
099988
099992
099995
100013
100024
100027
100033
100037
100076
100090
100119
100143
100150
100156
100162
100175
100195
100203
100221
100227
100247
100259
100277
100288
100297
100334
100336
100340
100359
100366
100370
100371
100372
100375
100380
100402
100403
100426
100454
100466
100470
100476
100497
100584
100586
100610
100630
100662
100664
100668
100693
100701
100715
100716
100738
100748
100753
100756
100773
100775
100776
100783
100796
100797
100827
100848
100877
100912
100939
100953
100962
100964
100976
100980
100989
100993
101008
101010
101016
101027
101042
101054
101079
101090
101092
101101
101103
101137
101145
101151
101169
101188
101199
101201
101204
101255
101261
101264
101271
101273
101274
101284
101291
101301
101309
101313
101321
101341
101343
101349
101361
101371
101378
101380
101381
101397
101401
101425
101443
101460
101466
101467
101482
101514
101523
101531
101532
101546
101553
101556
101558
101564
101572
101577
101592
101593
101595
101603
101604
101609
101614
101635
101648
101654
101666
101673
101689
101691
101696
101701
101711
101721
101737
101738
101756
101772
101790
101796
101799
101803
101828
101839
101841
101890
101902
101904
101908
101913
101947
101955
101977
101990
102004
102013
102028
102040
102044
102051
102055
102056
102091
102109
102112
102135
102137
102140
102143
102154
102158
102186
102200
102223
102243
102259
102261
102288
102290
102299
102322
102345
102361
102386
102391
102395
102428
102433
102458
102471
102493
102505
102514
102515
102569
102574
102575
102661
102672
102676
102682
102683
102695
102697
102700
102758
102763
102780
102784
102805
102810
102814
102815
102820
102821
102825
102839
102873
102877
102911
102916
102978
102997
103004
103020
103032
103043
103093
103137
103141
103142
103144
103147
103148
103170
103204
103205
103207
103220
103232
103238
103244
103248
103255
103265
103268
103278
103307
103311
103314
103370
103373
103380
103386
103389
103398
103407
103415
103421
103422
103451
103468
103504
103508
103513
103527
103534
103537
103539
103542
103546
103548
103553
103555
103558
103559
103570
103572
103579
103585
103591
103593
103605
103625
103629
103641
103652
103683
103688
103700
103713
103744
103755
103761
103790
103799
103812
103828
103830
103838
103844
103857
103868
103869
103883
103900
103903
103915
103918
103923
103935
103965
103966
103976
103985
103989
103996
104030
104042
104053
104060
104066
104070
104075
104099
104104
104106
104107
104109
104114
104124
104127
104164
104168
104175
104181
104190
104202
104207
104208
104214
104319
104325
104341
104348
104353
104366
104375
104380
104406
104414
104436
104443
104484
104523
104546
104547
104553
104565
104575
104607
104611
104625
104630
104651
104681
104691
104695
104716
104720
104734
104763
104777
104779
104795
104821
104832
104841
104855
104866
104894
104907
104908
104910
104914
104933
104937
104940
104973
104974
105015
105018
105027
105030
105033
105046
105052
105069
105087
105094
105100
105103
105106
105119
105129
105136
105142
105144
105151
105152
105156
105158
105168
105214
105229
105240
105252
105289
105305
105310
105311
105312
105325
105367
105392
105403
105407
105409
105410
105421
105422
105447
105451
105475
105510
105513
105541
105544
105563
105574
105608
105609
105613
105639
105641
105649
105672
105678
105683
105718
105737
105763
105779
105788
105820
105853
105871
105874
105877
105902
105932
105944
105950
105989
105996
106009
106055
106100
106109
106114
106117
106173
106175
106179
106194
106197
106237
106256
106265
106286
106288
106307
106327
106328
106335
106340
106350
106382
106398
106406
106411
106426
106429
106437
106460
106463
106470
106493
106508
106515
106528
106547
106548
106550
106563
106569
106587
106600
106644
106687
106691
106738
106748
106762
106764
106773
106784
106794
106795
106806
106825
106831
106832
106839
106858
106893
106909
106910
106914
106957
106959
106960
106988
106993
107000
107015
107030
107041
107068
107072
107075
107086
107102
107158
107160
107173
107174
107184
107190
107199
107214
107233
107234
107257
107275
107301
107314
107338
107343
107344
107350
107361
107388
107422
107440
107447
107456
107494
107519
107521
107536
107555
107561
107573
107609
107613
107620
107628
107648
107659
107669
107688
107690
107702
107721
107741
107752
107753
107758
107765
107769
107770
107779
107812
107836
107851
107855
107861
107863
107868
107871
107874
107890
107898
107943
107955
107956
107957
107984
107988
108017
108018
108040
108048
108055
108087
108093
108099
108101
108181
108188
108217
108228
108268
108298
108317
108342
108348
108352
108358
108363
108369
108374
108388
108394
108400
108403
108408
108423
108449
108464
108474
108484
108496
108505
108518
108545
108548
108573
108574
108584
108590
108593
108597
108609
108615
108625
108635
108645
108651
108656
108672
108676
108685
108687
108692
108702
108707
108717
108718
108728
108745
108759
108773
108775
108804
108809
108813
108820
108839
108851
108853
108874
108876
108919
108924
108931
108934
108941
108955
108960
108971
108999
109003
109025
109040
109041
109055
109058
109067
109069
109081
109085
109088
109090
109106
109116
109118
109120
109124
109126
109136
109166
109190
109195
109205
109225
109243
109273
109289
109309
109313
109320
109322
109331
109339
109365
109379
109396
109401
109411
109412
109422
109437
109464
109469
109485
109486
109525
109530
109542
109549
109551
109558
109568
109574
109588
109598
109599
109608
109624
109683
109685
109704
109713
109718
109734
109735
109740
109746
109754
109755
109772
109773
109782
109787
109801
109808
109824
109825
109856
109887
109898
109900
109917
109946
109947
109952
109965
109971
109989
109993
109996
110009
110020
110023
110025
110056
110080
110081
110090
110139
110140
110160
110208
110221
110224
110251
110252
110264
110279
110334
110339
110351
110370
110371
110375
110394
110396
110408
110427
110428
110431
110441
110448
110451
110457
110478
110485
110496
110503
110565
110567
110581
110624
110629
110663
110672
110673
110689
110699
110702
110703
110708
110710
110714
110724
110725
110731
110732
110742
110752
110812
110828
110865
110867
110875
110885
110888
110907
110916
110928
110940
110946
110953
110955
110966
110977
110980
110992
111002
111010
111023
111026
111028
111034
111038
111043
111045
111061
111064
111076
111082
111091
111104
111108
111115
111134
111165
111177
111190
111201
111206
111218
111247
111282
111306
111311
111312
111315
111318
111340
111341
111351
111354
111368
111375
111376
111397
111403
111424
111451
111455
111458
111463
111464
111472
111496
111508
111519
111535
111536
111547
111558
111568
111617
111628
111652
111680
111683
111686
111689
111691
111716
111755
111756
111767
111770
111807
111825
111840
111847
111851
111888
111898
111899
111909
111917
111922
111923
111955
111959
111969
111999
112002
112004
112010
112032
112033
112056
112062
112065
112067
112068
112069
112082
112103
112113
112122
112127
112140
112148
112161
112170
112184
112187
112244
112265
112277
112290
112296
112297
112305
112313
112322
112331
112347
112352
112368
112374
112375
112377
112391
112397
112398
112421
112466
112470
112504
112505
112523
112542
112555
112561
112576
112583
112598
112599
112609
112614
112623
112627
112637
112642
112645
112675
112712
112714
112725
112726
112736
112746
112775
112785
112829
112839
112842
112862
112901
112912
112937
112944
112950
112952
112969
112990
112991
112997
113029
113045
113061
113069
113085
113096
113102
113109
113119
113124
113147
113160
113189
113195
113197
113209
113217
113223
113237
113255
113293
113299
113313
113314
113318
113320
113335
113340
113362
113382
113387
113398
113415
113418
113431
113437
113451
113462
113474
113478
113490
113511
113529
113537
113558
113565
113588
113608
113609
113610
113616
113624
113636
113639
113644
113653
113669
113676
113681
113685
113688
113695
113696
113699
113706
113726
113734
113739
113775
113780
113783
113786
113797
113799
113812
113813
113822
113831
113844
113846
113927
113938
113944
113953
113954
113970
113998
114001
114032
114050
114084
114086
114124
114139
114142
114147
114191
114203
114217
114241
114269
114281
114316
114333
114338
114386
114404
114414
114439
114451
114456
114468
114482
114483
114538
114551
114553
114557
114578
114587
114588
114592
114600
114605
114617
114619
114620
114621
114625
114632
114638
114640
114680
114694
114698
114722
114728
114735
114747
114758
114780
114795
114806
114818
114827
114841
114862
114889
114895
114900
114909
114932
114939
114952
114980
115005
115013
115014
115021
115028
115037
115042
115070
115087
115095
115097
115099
115127
115140
115149
115151
115153
115172
115179
115194
115208
115227
115239
115252
115254
115259
115289
115292
115296
115306
115317
115323
115334
115345
115356
115361
115375
115377
115392
115399
115421
115438
115452
115461
115472
115486
115494
115524
115536
115549
115565
115567
115580
115598
115603
115608
115621
115631
115635
115646
115661
115694
115716
115717
115718
115731
115739
115747
115763
115783
115785
115794
115820
115826
115848
115881
115906
115907
115910
115912
115918
115923
115966
115969
115980
115982
115988
116010
116014
116031
116035
116039
116041
116051
116057
116061
116065
116071
116080
116082
116095
116115
116131
116154
116163
116219
116231
116239
116241
116245
116263
116270
116274
116292
116304
116309
116315
116332
116344
116350
116352
116365
116373
116379
116410
116420
116430
116434
116452
116469
116471
116477
116485
116494
116505
116509
116528
116556
116571
116605
116631
116633
116638
116639
116643
116650
116660
116661
116663
116666
116668
116694
116709
116758
116761
116777
116781
116801
116811
116836
116844
116849
116874
116908
116911
116935
116937
116939
116955
116956
116959
116965
116990
117012
117033
117054
117056
117068
117073
117093
117108
117136
117151
117155
117157
117168
117174
117178
117187
117192
117224
117225
117231
117236
117254
117258
117264
117266
117272
117277
117279
117294
117302
117326
117350
117351
117389
117399
117403
117431
117437
117445
117458
117473
117506
117507
117508
117514
117549
117555
117565
117578
117589
117591
117593
117595
117601
117603
117609
117650
117652
117665
117681
117704
117709
117711
117720
117738
117747
117754
117757
117794
117805
117807
117813
117822
117841
117863
117879
117894
117896
117900
117918
117976
117979
117989
117995
118004
118008
118013
118032
118036
118051
118061
118062
118071
118108
118127
118135
118138
118143
118160
118172
118180
118187
118203
118208
118230
118234
118239
118258
118262
118268
118279
118285
118289
118298
118301
118323
118324
118325
118328
118356
118360
118389
118407
118409
118415
118431
118432
118448
118476
118484
118537
118540
118576
118579
118586
118587
118589
118591
118597
118604
118608
118609
118639
118649
118655
118658
118683
118688
118696
118697
118702
118720
118737
118742
118746
118767
118769
118777
118800
118812
118818
118826
118833
118837
118840
118851
118871
118875
118880
118914
118933
118948
118956
118964
118966
118974
118989
119003
119005
119024
119034
119046
119054
119057
119058
119060
119069
119072
119078
119081
119095
119103
119108
119130
119142
119144
119167
119200
119228
119233
119236
119257
119295
119300
119301
119317
119321
119324
119337
119369
119385
119397
119420
119421
119435
119447
119462
119467
119473
119474
119475
119476
119481
119485
119508
119513
119525
119526
119552
119554
119558
119576
119579
119581
119598
119600
119618
119620
119623
119630
119639
119652
119654
119670
119675
119677
119712
119737
119747
119749
119769
119770
119777
119781
119825
119859
119861
119865
119883
119895
119914
119918
119938
119949
119952
119955
119966
119969
119986
119990
119995
120000
120008
120011
120019
120023
120041
120056
120073
120082
120088
120092
120093
120095
120134
120135
120168
120172
120183
120200
120228
120232
120264
120269
120276
120281
120290
120314
120325
120348
120359
120383
120389
120396
120405
120415
120424
120429
120452
120468
120474
120479
120483
120484
120487
120501
120507
120538
120539
120540
120573
120587
120607
120632
120654
120678
120695
120701
120718
120732
120737
120752
120779
120782
120824
120842
120875
120879
120886
120900
120909
120918
120959
120967
121030
121037
121045
121058
121101
121112
121115
121127
121139
121141
121146
121183
121189
121207
121217
121218
121219
121246
121250
121253
121256
121258
121268
121318
121327
121343
121366
121376
121387
121404
121410
121414
121419
121441
121442
121450
121457
121465
121483
121491
121508
121510
121553
121567
121586
121642
121663
121673
121674
121678
121694
121695
121724
121744
121760
121798
121801
121837
121859
121899
121904
121912
121927
121951
121973
121977
121989
122012
122034
122048
122068
122074
122079
122085
122124
122131
122141
122149
122160
122164
122165
122177
122179
122186
122214
122237
122240
122245
122262
122269
122273
122278
122298
122311
122321
122324
122325
122338
122377
122380
122386
122404
122423
122426
122431
122447
122450
122458
122460
122528
122534
122562
122616
122619
122670
122672
122681
122697
122701
122706
122707
122714
122716
122739
122742
122749
122750
122797
122805
122820
122829
122836
122840
122868
122874
122887
122889
122891
122899
122912
122931
122932
122955
122988
123005
123009
123017
123038
123046
123051
123056
123057
123064
123080
123096
123106
123111
123164
123199
123208
123222
123234
123254
123256
123263
123275
123282
123295
123329
123346
123371
123384
123401
123409
123410
123417
123419
123427
123428
123439
123447
123448
123461
123483
123485
123486
123510
123547
123553
123587
123598
123610
123640
123651
123665
123680
123688
123694
123722
123725
123730
123733
123746
123760
123766
123772
123791
123820
123846
123858
123859
123884
123911
123935
124003
124007
124018
124025
124059
124062
124068
124073
124078
124079
124081
124086
124090
124094
124104
124108
124119
124132
124165
124184
124217
124221
124234
124248
124270
124273
124274
124287
124314
124321
124335
124356
124358
124368
124390
124419
124441
124458
124461
124469
124470
124473
124476
124500
124551
124560
124564
124602
124622
124626
124631
124632
124749
124761
124769
124781
124792
124827
124836
124837
124858
124881
124884
124886
124889
124890
124903
124908
124911
124914
124925
124936
124950
124960
124975
124979
124985
124998
125032
125054
125060
125061
125068
125077
125081
125088
125089
125135
125144
125163
125178
125183
125202
125206
125212
125221
125227
125230
125235
125238
125239
125245
125270
125287
125299
125307
125312
125322
125336
125344
125355
125378
125385
125391
125394
125407
125410
125441
125463
125466
125467
125468
125476
125499
125503
125507
125521
125528
125532
125556
125557
125578
125584
125608
125620
125623
125654
125669
125670
125692
125705
125706
125711
125712
125717
125719
125733
125780
125783
125790
125803
125811
125837
125842
125854
125856
125867
125882
125901
125903
125904
125911
125918
125923
125937
125987
125991
126000
126002
126006
126011
126012
126023
126028
126041
126050
126053
126085
126094
126097
126175
126177
126191
126193
126259
126262
126276
126301
126311
126315
126320
126341
126346
126361
126377
126388
126398
126427
126434
126436
126455
126458
126463
126486
126502
126550
126554
126563
126568
126574
126585
126590
126597
126600
126623
126634
126645
126655
126682
126684
126711
126735
126747
126753
126781
126805
126811
126832
126833
126835
126844
126846
126850
126851
126898
126902
126909
126910
126925
126948
126980
126985
127000
127003
127035
127038
127055
127060
127094
127095
127125
127129
127142
127152
127164
127180
127181
127210
127212
127231
127233
127277
127278
127292
127314
127354
127361
127377
127378
127432
127447
127449
127462
127479
127481
127487
127488
127500
127504
127506
127508
127512
127537
127558
127573
127600
127603
127605
127610
127614
127622
127671
127676
127685
127689
127731
127740
127765
127782
127792
127802
127819
127821
127825
127838
127841
127874
127972
127991
128026
128031
128056
128059
128105
128122
128140
128148
128152
128156
128166
128170
128193
128196
128207
128211
128214
128215
128216
128220
128227
128236
128248
128266
128286
128317
128324
128327
128341
128385
128390
128429
128433
128443
128446
128458
128483
128508
128516
128522
128526
128545
128548
128566
128567
128586
128635
128657
128658
128684
128690
128715
128721
128738
128745
128746
128754
128755
128771
128780
128783
128802
128814
128841
128843
128849
128853
128855
128874
128878
128887
128904
128912
128915
128929
128935
128967
128974
128977
128985
129002
129024
129043
129052
129068
129072
129095
129107
129110
129112
129214
129230
129233
129284
129286
129291
129331
129356
129428
129432
129433
129435
129441
129443
129466
129472
129507
129520
129536
129540
129544
129550
129553
129554
129559
129598
129599
129612
129613
129622
129637
129677
129678
129711
129714
129718
129725
129735
129742
129758
129814
129815
129818
129832
129839
129840
129842
129852
129859
129861
129877
129887
129920
129923
129936
129938
129948
129973
129981
129983
129994
129996
130059
130070
130106
130112
130113
130117
130123
130126
130173
130195
130198
130210
130211
130233
130234
130260
130262
130270
130271
130273
130279
130289
130301
130325
130336
130339
130395
130428
130437
130444
130473
130481
130508
130540
130554
130555
130578
130638
130641
130642
130644
130651
130663
130674
130696
130704
130714
130721
130738
130743
130745
130789
130792
130803
130810
130833
130836
130855
130860
130868
130889
130913
130921
130922
130931
130944
130951
130962
130967
131003
131005
131044
131061
131064
131071
131072
131083
131090
131096
131098
131110
131119
131125
131127
131130
131145
131160
131173
131181
131199
131213
131215
131223
131241
131243
131246
131254
131262
131272
131273
131283
131286
131292
131294
131318
131325
131349
131365
131372
131377
131394
131404
131447
131450
131454
131465
131469
131471
131486
131489
131492
131513
131516
131518
131527
131536
131544
131546
131547
131549
131566
131586
131595
131606
131648
131688
131692
131704
131714
131751
131758
131760
131766
131767
131785
131795
131800
131809
131812
131828
131863
131865
131895
131899
131901
131902
131909
131913
131916
131939
131950
131956
131958
131982
131985
131986
131988
131992
131998
132008
132010
132017
132035
132042
132045
132054
132108
132110
132151
132235
132239
132246
132255
132304
132312
132315
132362
132399
132407
132425
132439
132458
132473
132487
132516
132528
132529
132542
132581
132606
132626
132632
132637
132638
132645
132674
132681
132693
132699
132752
132753
132759
132764
132776
132805
132812
132861
132862
132867
132878
132881
132900
132954
132959
132972
132981
133006
133011
133067
133074
133075
133078
133081
133084
133092
133095
133103
133147
133149
133151
133179
133216
133217
133220
133271
133297
133325
133326
133342
133351
133356
133357
133381
133389
133399
133431
133467
133477
133478
133484
133504
133506
133518
133520
133542
133558
133573
133586
133612
133622
133624
133643
133647
133670
133694
133731
133742
133743
133781
133792
133868
133881
133885
